Numerical Analysis of the Screening Current-Induced Magnetic Field in the HTS Insert Dipole Magnet Feather-M2.1-2

Screening currents are field-induced dynamic phenomena which occur in superconducting materials, leading to persistent magnetization. Such currents are of importance in ReBCO tapes, where the large size of the superconducting filaments gives rise to strong magnetization phenomena. In consequence, superconducting accelerator magnets based on ReBCO tapes might experience a relevant degradation of the magnetic field quality in the magnet aperture, eventually leading to particle beam instabilities. Thus, persistent magnetization phenomena need to be accurately evaluated. In this paper, the 2D finite element model of the Feather-M2.1-2 magnet is presented. The model is used to analyze the influence of the screening current-induced magnetic field on the field quality in the magnet aperture. The model relies on a coupled field formulation for eddy current problems in time-domain. The formulation is introduced and verified against theoretical references. Then, the numerical model of the Feather-M2.1-2 magnet is detailed, highlighting the key assumptions and simplifications. The numerical results are discussed and validated with available magnetic measurements. A satisfactory agreement is found, showing the capability of the numerical tool in providing accurate analysis of the dynamic behavior of the Feather-M2.1-2 magnet.

==> Data/ACloss_SIM_Q_B_f1Hz_paramN.csv <==
xBrandt,nBrandt,x,n5,n20,n40
1.00E-04,2.60E-13,0.001,3.78E-08,6.57E-09,4.67E-09
1.58E-04,1.64E-12,0.002154435,4.78E-07,1.17E-07,8.65E-08
2.51E-04,1.04E-11,0.004641589,6.08E-06,2.21E-06,1.64E-06
3.98E-04,6.54E-11,0.01,7.54E-05,4.01E-05,3.82E-05
6.31E-04,4.13E-10,0.021544347,0.000878,0.000656,0.000609
1.00E-03,2.60E-09,0.046415888,0.00874,0.00805,0.00757
1.58E-03,1.64E-08,0.1,0.063,0.0533,0.0524
2.51E-03,1.03E-07,0.215443469,0.283,0.189,0.174
3.98E-03,6.51E-07,0.464158883,0.901,0.505,0.45
6.31E-03,4.07E-06,1,2.44,1.21,1.06
1.00E-02,2.52E-05,2.15443469,6.41,2.79,2.42
1.58E-02,0.000151475,4.641588834,16.4,6.35,5.41
2.51E-02,0.000852126,10,41.3,13.9,11.9
3.98E-02,0.004174324,,,,
6.31E-02,0.016146632,,,,
1.00E-01,0.046424024,,,,
1.58E-01,0.103181118,,,,
2.51E-01,0.195738914,,,,
3.98E-01,0.342655398,,,,
6.31E-01,0.57550557,,,,
1.00E+00,0.94456,,,,
1.58E+00,1.529453192,,,,
2.51E+00,2.456446432,,,,
3.98E+00,3.925631706,,,,
6.31E+00,6.254133445,,,,
1.00E+01,9.94456,,,,
15.84893192,15.79349192,,,,
25.11886432,25.06342432,,,,
39.81071706,39.75527706,,,,
63.09573445,63.04029445,,,,
100,99.94456,,,,


==> Data/ACloss_SIM_Q_I_f1Hz_paramN.csv <==
xBrandt,nBrandt,x,n5,n20,n40
1,6.66E-15,10,1.38E-09,1.82E-10,1.13E-10
1.584893192,4.21E-14,21.54435,1.79E-08,3.61E-09,2.27E-09
2.511886432,2.65E-13,46.41589,2.55E-07,6.59E-08,4.58E-08
3.981071706,1.67E-12,100,3.60E-06,1.19E-06,9.38E-07
6.309573445,1.06E-11,215.44347,4.73E-05,2.23E-05,1.79E-05
10,6.67E-11,464.15888,0.000651,0.00045,0.000378
15.84893192,4.21E-10,1000,0.0104,0.00768,0.00727
25.11886432,2.65E-09,1100,0.014984577,0.027092388,0.07641507
39.81071706,1.68E-08,1200,0.02114147,0.094046947,2.198247237
63.09573445,1.06E-07,1300,0.02920769,0.440078132,58.17002765
100,6.69E-07,1400,0.03967777,2.030855293,1213.822576
158.4893192,4.21E-06,1500,0.053400805,8.597648371,20541.97668
251.1886432,2.65E-05,,,,
398.1071706,1.67E-04,,,,
630.9573445,1.06E-03,,,,
1000,6.67E-03,,,,


==> Data/ACloss_SIM_Q_f_B10mT_paramN.csv <==
xBrandt,nBrandt,x,n5,n20,n40
0.0001,2.52E-05,0.001,4.70E-04,7.37E-05,4.92E-05
0.000158489,2.52E-05,0.002154435,4.06E-04,6.97E-05,4.72E-05
0.000251189,2.52E-05,0.004641589,3.43E-04,6.48E-05,4.58E-05
0.000398107,2.52E-05,0.01,2.85E-04,6.22E-05,4.48E-05
0.000630957,2.52E-05,0.021544347,0.000234,5.61E-05,4.22E-05
0.001,2.52E-05,0.046415888,0.000189,5.28E-05,4.01E-05
0.001584893,2.52E-05,0.1,0.000152,5.00E-05,3.92E-05
0.002511886,2.52E-05,0.215443469,0.000121,4.57E-05,3.75E-05
0.003981072,2.52E-05,0.464158883,9.58E-05,4.32E-05,3.65E-05
0.006309573,2.52E-05,1,7.57E-05,4.01E-05,3.57E-05
0.01,2.52E-05,2.15443469,5.96E-05,3.77E-05,3.42E-05
0.015848932,2.52E-05,4.641588834,4.68E-05,3.50E-05,3.25E-05
0.025118864,2.52E-05,10,3.68E-05,3.22E-05,3.17E-05
0.039810717,2.52E-05,21.5443469,2.89E-05,3.01E-05,3.07E-05
0.063095734,2.52E-05,46.41588834,2.28E-05,2.80E-05,2.90E-05
0.1,2.52E-05,100,1.72E-05,2.62E-05,2.75E-05
0.158489319,2.52E-05,,,,
0.251188643,2.52E-05,,,,
0.398107171,2.52E-05,,,,
0.630957344,2.52E-05,,,,
1,2.52E-05,,,,
1.584893192,2.52E-05,,,,
2.511886432,2.52E-05,,,,
3.981071706,2.52E-05,,,,
6.309573445,2.52E-05,,,,
10,2.52E-05,,,,
15.84893192,2.52E-05,,,,
25.11886432,2.52E-05,,,,
39.81071706,2.52E-05,,,,
63.09573445,2.52E-05,,,,
100,2.52E-05,,,,
158.4893192,2.51977E-05,,,,
251.1886432,2.51977E-05,,,,
398.1071706,2.51977E-05,,,,
630.9573445,2.51977E-05,,,,
1000,2.51977E-05,,,,


==> Data/ACloss_SIM_Q_f_I500A_paramN.csv <==
xBrandt,nBrandt,x,n5,n20,n40
0.0001,0.000416667,0.001,4.97E-02,1.34E-03,0.000817
0.000158489,0.000416667,0.002154435,2.39E-02,1.22E-03,0.000798
0.000251189,0.000416667,0.004641589,1.20E-02,1.11E-03,0.000747
0.000398107,0.000416667,0.01,6.77E-03,1.03E-03,0.000715
0.000630957,0.000416667,0.021544347,0.00435,0.000944,0.000678
0.001,0.000416667,0.046415888,0.00297,0.000841,0.000656
0.001584893,0.000416667,0.1,0.0021,0.000787,0.000631
0.002511886,0.000416667,0.215443469,0.00153,0.00072,0.000605
0.003981072,0.000416667,0.464158883,0.00113,0.000667,0.000573
0.006309573,0.000416667,1,0.000847,0.000614,0.000548
0.01,0.000416667,2.15443469,0.000642,0.000566,0.000539
0.015848932,0.000416667,4.641588834,0.000491,0.000517,0.000523
0.025118864,0.000416667,10,0.000379,0.000484,0.000482
0.039810717,0.000416667,21.5443469,0.000293,0.000448,0.000459
0.063095734,0.000416667,46.41588834,0.000235,0.000408,0.000447
0.1,0.000416667,100,0.000192,0.00038,0.000437
0.158489319,0.000416667,,,,
0.251188643,0.000416667,,,,
0.398107171,0.000416667,,,,
0.630957344,0.000416667,,,,
1,0.000416667,,,,
1.584893192,0.000416667,,,,
2.511886432,0.000416667,,,,
3.981071706,0.000416667,,,,
6.309573445,0.000416667,,,,
10,0.000416667,,,,
15.84893192,0.000416667,,,,
25.11886432,0.000416667,,,,
39.81071706,0.000416667,,,,
63.09573445,0.000416667,,,,
100,0.000416667,,,,
158.4893192,0.000416667,,,,
251.1886432,0.000416667,,,,
398.1071706,0.000416667,,,,
630.9573445,0.000416667,,,,
1000,0.000416667,,,,


==> Data/B_MEAS_25p0K.csv <==
t(s),I(kA),B1,B3,B5,B7,b1,b3,b5,b7,I(kA)_up,I(kA)_dn,B1_up,B3_up,B5_up,B7_up,B1_dn,B3_dn,B5_dn,B7_dn,b1_up,b3_up,b5_up,b7_up,b1_dn,b3_dn,b5_dn,b7_dn,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
1325.5152,0.59954402,0.328375246,0.008818004,0.001307052,4.47E-05,1712.964246,268.53438,39.803615,1.3623392,0.59954402,3.6,0.328375246,0.008818004,0.001307052,4.47E-05,1.917,0.04261491,0.003255066,9.67E-05,1712.964246,268.53438,39.803615,1.3623392,10000,222.3,16.98,0.5045,0.59954402,-8.826100457,18.91524314,1.411398287,-0.566068296
1578.1912,1.0993202,0.601247682,0.013747513,0.001917657,6.45E-05,3136.39897,228.64974,31.894628,1.073484,1.0993202,3.2984127,0.601247682,0.013747513,0.001917657,6.45E-05,1.782781724,0.039422392,0.003674954,2.01E-05,3136.39897,228.64974,31.894628,1.073484,9299.852499,221.12854,20.613597,0.11297979,1.0993202,-7.491477247,14.9598877,1.151201887,-0.485863689
1827.8331,1.5996715,0.87416563,0.018834886,0.00252598,7.24E-05,4560.071103,215.4613,28.895895,0.82851895,1.5996715,2.9981306,0.87416563,0.018834886,0.00252598,7.24E-05,1.631277885,0.035306925,0.003842162,9.44E-06,4560.071103,215.4613,28.895895,0.82851895,8509.535131,216.43722,23.553081,0.057889982,1.5996715,-1.592897546,11.3204948,0.879220782,-0.379235649
2078.485,2.1013898,1.147378108,0.02413986,0.003111978,6.17E-05,5985.279645,210.3915,27.122516,0.53807504,2.1013898,2.6009319,1.147378108,0.02413986,0.003111978,6.17E-05,1.419712087,0.030601357,0.003679635,1.83E-05,5985.279645,210.3915,27.122516,0.53807504,7405.905513,215.54622,25.91818,0.12885365,2.1013898,3.213001755,8.003913591,0.769519673,-0.259256077
2329.1394,2.6012014,1.418910961,0.029871091,0.003598077,3.83E-05,7401.726452,210.52125,25.358021,0.27006627,2.6012014,2.1010994,1.418910961,0.029871091,0.003598077,3.83E-05,1.14774682,0.025058359,0.003200285,3.20E-05,7401.726452,210.52125,25.358021,0.27006627,5987.203026,218.32654,27.883199,0.27868775,2.6012014,5.644469911,5.145216251,0.574630349,-0.141100035
2570.695,3.001709,1.630374455,0.034877649,0.003798469,2.10E-05,8504.822406,213.92416,23.298139,0.12873557,3.001709,1.5992413,1.630374455,0.034877649,0.003798469,2.10E-05,0.874026396,0.019824406,0.002602832,3.93E-05,8504.822406,213.92416,23.298139,0.12873557,4559.344788,226.81702,29.779789,0.44938508,3.001709,5.539704177,2.632263737,0.267919095,-0.070793895
2799.1142,3.3015737,1.782020099,0.039240314,0.003652322,2.34E-05,9295.879495,220.2013,20.495401,0.13148646,3.3015737,1.1005372,1.782020099,0.039240314,0.003652322,2.34E-05,0.600797428,0.014646636,0.001986847,3.53E-05,9295.879495,220.2013,20.495401,0.13148646,3134.050223,243.78659,33.070164,0.58824275,3.3015737,4.273027613,1.02153073,0.126978994,-0.018454439
3029.04675,3.6,1.917,0.04261491,0.003255066,9.67E-05,10000,222.3,16.98,0.5045,3.6,0.60039631,1.917,0.04261491,0.003255066,9.67E-05,0.328085547,0.00943886,0.001353379,2.62E-05,10000,222.3,16.98,0.5045,1711.453034,287.69509,41.250783,0.79722393,,,,,
3258.9793,3.2984127,1.782781724,0.039422392,0.003674954,2.01E-05,9299.852499,221.12854,20.613597,0.11297979,,,,,,,,,,,,,,,,,,,,,,,
3487.3961,2.9981306,1.631277885,0.035306925,0.003842162,9.44E-06,8509.535131,216.43722,23.553081,0.057889982,,,,,,,,,,,,,,,,,,,,,,,
3728.9537,2.6009319,1.419712087,0.030601357,0.003679635,1.83E-05,7405.905513,215.54622,25.91818,0.12885365,,,,,,,,,,,,,,,,,,,,,,,
3979.6071,2.1010994,1.14774682,0.025058359,0.003200285,3.20E-05,5987.203026,218.32654,27.883199,0.27868775,,,,,,,,,,,,,,,,,,,,,,,
4230.2597,1.5992413,0.874026396,0.019824406,0.002602832,3.93E-05,4559.344788,226.81702,29.779789,0.44938508,,,,,,,,,,,,,,,,,,,,,,,
4479.9025,1.1005372,0.600797428,0.014646636,0.001986847,3.53E-05,3134.050223,243.78659,33.070164,0.58824275,,,,,,,,,,,,,,,,,,,,,,,
4711.3515,0.60039631,0.328085547,0.00943886,0.001353379,2.62E-05,1711.453034,287.69509,41.250783,0.79722393,,,,,,,,,,,,,,,,,,,,,,,


==> Data/B_MEAS_46p0K.csv <==
t(s),I(kA),B1,B3,B5,B7,b1,b3,b5,b7,I(kA)_up,I(kA)_dn,B1_up,B3_up,B5_up,B7_up,B1_dn,B3_dn,B5_dn,B7_dn,b1_up,b3_up,b5_up,b7_up,b1_dn,b3_dn,b5_dn,b7_dn,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
2048.1591,0.30020491,0.15510792,0.010817816,0.00184493,6.71E-05,990.4720275,697.438,118.94494,4.3288471,0.30020491,2.89,0.15510792,0.010817816,0.00184493,6.71E-05,1.566,0.03997998,0.004770036,5.27E-05,990.4720275,697.438,118.94494,4.3288471,10000,255.3,30.46,0.3366,0.30020491,13.22746209,13.42990004,1.969591755,-0.06819409
2382.6953,0.60001677,0.318700282,0.013765295,0.00221648,8.28E-05,2035.123132,431.91977,69.547488,2.598074,0.60001677,2.5989216,0.318700282,0.013765295,0.00221648,8.28E-05,1.40791077,0.03636422,0.00464787,6.24E-05,2035.123132,431.91977,69.547488,2.598074,8990.490227,258.28498,33.012533,0.44304572,0.60001677,3.726708094,16.2065632,1.63069529,-0.36186657
2727.3408,1.0999088,0.591464776,0.018826439,0.00282963,1.01E-04,3776.914279,318.30194,47.841058,1.7046088,1.0999088,2.0994686,0.591464776,0.018826439,0.00282963,1.01E-04,1.136983633,0.030540547,0.004186501,7.79E-05,3776.914279,318.30194,47.841058,1.7046088,7260.431886,268.61026,36.821117,0.68542689,1.0999088,-1.720657568,13.67818955,1.518742811,-0.328486967
3084.1139,1.5999516,0.863940624,0.024108458,0.003449649,1.06E-04,5516.862222,279.05226,39.92924,1.230952,1.5999516,1.5992492,0.863940624,0.024108458,0.003449649,1.06E-04,0.864057186,0.025027295,0.003567173,8.54E-05,5516.862222,279.05226,39.92924,1.230952,5517.606554,289.6486,41.283997,0.98862371,1.5999516,1.349103351,10.63470181,1.360235253,-0.242178568
3428.7584,2.1005891,1.136599426,0.029723947,0.004067818,9.09E-05,7257.978452,261.51647,35.789368,0.80014696,2.1005891,1.1003744,1.136599426,0.029723947,0.004067818,9.09E-05,0.591363014,0.019635386,0.002919451,8.14E-05,7257.978452,261.51647,35.789368,0.80014696,3776.264458,332.03608,49.368164,1.3763869,2.1005891,3.379756455,7.183374962,1.044019288,-0.114469026
3784.5197,2.6015506,1.407202255,0.035879427,0.004570911,6.66E-05,8985.965869,254.96994,32.482261,0.47307151,2.6015506,0.60035913,1.407202255,0.035879427,0.004570911,6.66E-05,0.318819075,0.014281895,0.00226846,7.13E-05,8985.965869,254.96994,32.482261,0.47307151,2035.881704,447.96238,71.151966,2.2353068,2.6015506,5.033648537,3.444217244,0.546755889,-0.029795219
4114.5095,2.89,1.566,0.03997998,0.004770036,5.27E-05,10000,255.3,30.46,0.3366,2.89,0.30000059,1.566,0.03997998,0.004770036,5.27E-05,0.155313224,0.011026262,0.0018755,6.61E-05,10000,255.3,30.46,0.3366,991.7830377,709.9371,120.756,4.2549759,,,,,
4444.4993,2.5989216,1.40791077,0.03636422,0.00464787,6.24E-05,8990.490227,258.28498,33.012533,0.44304572,,,,,,,,,,,,,,,,,,,,,,,
4794.1972,2.0994686,1.136983633,0.030540547,0.004186501,7.79E-05,7260.431886,268.61026,36.821117,0.68542689,,,,,,,,,,,,,,,,,,,,,,,
5143.8955,1.5992492,0.864057186,0.025027295,0.003567173,8.54E-05,5517.606554,289.6486,41.283997,0.98862371,,,,,,,,,,,,,,,,,,,,,,,
5490.5622,1.1003744,0.591363014,0.019635386,0.002919451,8.14E-05,3776.264458,332.03608,49.368164,1.3763869,,,,,,,,,,,,,,,,,,,,,,,
5841.2707,0.60035913,0.318819075,0.014281895,0.00226846,7.13E-05,2035.881704,447.96238,71.151966,2.2353068,,,,,,,,,,,,,,,,,,,,,,,
6173.7864,0.30000059,0.155313224,0.011026262,0.0018755,6.61E-05,991.7830377,709.9371,120.756,4.2549759,,,,,,,,,,,,,,,,,,,,,,,


==> Data/B_MEAS_4p5K.csv <==
t(s),I(kA),B1,B3,B5,B7,b1,b3,b5,b7,I(kA)_up,I(kA)_dn,B1_up,B3_up,B5_up,B7_up,B1_dn,B3_dn,B5_dn,B7_dn,b1_up,b3_up,b5_up,b7_up,b1_dn,b3_dn,b5_dn,b7_dn,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
1552.9389,0.29957012,0.16680284,0.006608328,0.001146778,6.30E-05,677.509503,396.17601,68.750525,3.7792346,0.29957012,5,0.16680284,0.006608328,0.001146778,6.30E-05,2.462,0.04286342,0.002666346,0.000509634,677.509503,396.17601,68.750525,3.7792346,10000,174.1,10.83,2.07,0.29957012,20.35540303,8.350963026,0.497804313,-0.269819072
1785.4,0.60028198,0.330676639,0.009517571,0.001510466,7.76E-05,1343.122012,287.82109,45.678035,2.3458448,0.60028198,4.8028508,0.330676639,0.009517571,0.001510466,7.76E-05,2.388779601,0.043324806,0.002648685,0.000469579,1343.122012,287.82109,45.678035,2.3458448,9702.597893,181.36795,11.088024,1.9657705,0.60028198,7.563073611,9.07886083,0.578815374,-0.288354792
2039.0858,1.1006215,0.603441101,0.014433524,0.002114248,9.79E-05,2451.019905,239.18695,35.03652,1.6227374,1.1006215,4.5001901,0.603441101,0.014433524,0.002114248,9.79E-05,2.277706163,0.043821939,0.002663638,0.000405762,2451.019905,239.18695,35.03652,1.6227374,9251.446642,192.39505,11.694387,1.781448,1.1006215,7.86441562,7.870006054,0.66956953,-0.243962407
2288.7291,1.6008191,0.876607306,0.019460941,0.002712622,0.000107498,3560.549579,222.00295,30.944551,1.2262942,1.6008191,4.20216,0.876607306,0.019460941,0.002712622,0.000107498,2.1646628,0.043935269,0.002745331,0.000327721,3560.549579,222.00295,30.944551,1.2262942,8792.294072,202.96588,12.682486,1.5139608,1.6008191,12.53529613,5.406059166,0.508351031,-0.203018232
2539.3814,2.0986528,1.149893801,0.024644055,0.003294482,9.95E-05,4670.567837,214.31592,28.650314,0.86529289,2.0986528,3.899304,1.149893801,0.024644055,0.003294482,9.95E-05,2.048466118,0.043395454,0.002956573,0.000236714,4670.567837,214.31592,28.650314,0.86529289,8320.33354,211.84365,14.433107,1.1555668,2.0986528,20.2525866,1.926865317,0.156043453,-0.166764431
2790.0351,2.5993179,1.421836256,0.030200001,0.003769915,7.98E-05,5775.126953,212.4014,26.514412,0.56157038,2.5993179,3.6016917,1.421836256,0.030200001,0.003769915,7.98E-05,1.926307064,0.04182447,0.003317786,0.000134139,5775.126953,212.4014,26.514412,0.56157038,7824.155418,217.12255,17.223555,0.69635383,2.5993179,23.53758552,-0.564779964,-0.115888063,-0.100456849
3031.5927,3.0016338,1.63374504,0.035001659,0.003953238,6.17E-05,6635.845006,214.24187,24.197398,0.37796035,3.0016338,3.2994121,1.63374504,0.035001659,0.003953238,6.17E-05,1.790320938,0.038632575,0.003750154,6.18E-05,6635.845006,214.24187,24.197398,0.37796035,7271.815346,215.78575,20.946828,0.3452884,3.0016338,24.30010508,-2.064877574,-0.220317787,-0.036712278
3260.0107,3.2984657,1.785973424,0.039161441,0.003798106,6.35E-05,7254.156881,219.27225,21.26631,0.35560551,3.2984657,3.0003192,1.785973424,0.039161441,0.003798106,6.35E-05,1.637719888,0.034663901,0.0039172,5.57E-05,7254.156881,219.27225,21.26631,0.35560551,6651.989795,211.65952,23.918619,0.34037529,3.2984657,24.31295383,-2.957622747,-0.268165696,-0.00946507
3489.4397,3.599585,1.921602782,0.042448993,0.003379163,0.000135947,7805.047854,220.9041,17.58513,0.7074654,3.599585,2.5982182,1.921602782,0.042448993,0.003379163,0.000135947,1.425186858,0.030119604,0.003753418,6.55E-05,7805.047854,220.9041,17.58513,0.7074654,5788.736224,211.33793,26.336325,0.45991137,3.599585,24.45110461,-3.246038228,-0.31901946,-0.009395323
3719.8784,3.8981687,2.043687842,0.04401796,0.003003555,0.000234806,8300.925434,215.38495,14.696741,1.1489311,3.8981687,2.1008368,2.043687842,0.04401796,0.003003555,0.000234806,1.152224994,0.024865848,0.003312443,8.03E-05,8300.925434,215.38495,14.696741,1.1489311,4680.036533,215.80723,28.748234,0.69694649,3.8981687,23.35335272,-3.042438991,-0.229620019,0.009326588
3950.3185,4.201434,2.160508669,0.044446017,0.002779346,0.000323765,8775.421078,205.72015,12.864313,1.4985582,4.201434,1.6002152,2.160508669,0.044446017,0.002779346,0.000323765,0.877706849,0.019935137,0.002757212,8.97E-05,8775.421078,205.72015,12.864313,1.4985582,3565.015633,227.12751,31.413818,1.0218669,4.201434,19.20909349,-2.361745592,-0.157290457,0.018295988
4180.7584,4.5019495,2.274668933,0.044174112,0.002670212,0.000395714,9239.110207,194.20018,11.738904,1.7396536,4.5019495,1.1004963,2.274668933,0.044174112,0.002670212,0.000395714,0.603915859,0.014908619,0.002154668,8.32E-05,9239.110207,194.20018,11.738904,1.7396536,2452.948248,246.86583,35.678283,1.3775952,4.5019495,13.34349767,-1.547203372,-0.028882897,0.044143591
4415.2392,4.8017587,2.387323331,0.043467703,0.002644733,0.000465134,9696.682902,182.07715,11.078235,1.948351,4.8017587,0.5999375,2.387323331,0.043467703,0.002644733,0.000465134,0.330926827,0.009817901,0.001529613,6.80E-05,9696.682902,182.07715,11.078235,1.948351,1344.138209,296.67892,46.222098,2.0558255,4.8017587,6.09815458,-0.59838278,0.016547664,0.018612946
4630.5184,5,2.462,0.04286342,0.002666346,0.000509634,10000,174.1,10.83,2.07,5,0.30001428,2.462,0.04286342,0.002666346,0.000509634,0.167142719,0.006747767,0.00115509,5.85E-05,10000,174.1,10.83,2.07,678.8900059,403.71287,69.108021,3.5020049,,,,,
4845.7976,4.8028508,2.388779601,0.043324806,0.002648685,0.000469579,9702.597893,181.36795,11.088024,1.9657705,,,,,,,,,,,,,,,,,,,,,,,
5081.2917,4.5001901,2.277706163,0.043821939,0.002663638,0.000405762,9251.446642,192.39505,11.694387,1.781448,,,,,,,,,,,,,,,,,,,,,,,
5311.7303,4.20216,2.1646628,0.043935269,0.002745331,0.000327721,8792.294072,202.96588,12.682486,1.5139608,,,,,,,,,,,,,,,,,,,,,,,
5542.1707,3.899304,2.048466118,0.043395454,0.002956573,0.000236714,8320.33354,211.84365,14.433107,1.1555668,,,,,,,,,,,,,,,,,,,,,,,
5772.6099,3.6016917,1.926307064,0.04182447,0.003317786,0.000134139,7824.155418,217.12255,17.223555,0.69635383,,,,,,,,,,,,,,,,,,,,,,,
6002.0388,3.2994121,1.790320938,0.038632575,0.003750154,6.18E-05,7271.815346,215.78575,20.946828,0.3452884,,,,,,,,,,,,,,,,,,,,,,,
6230.4576,3.0003192,1.637719888,0.034663901,0.0039172,5.57E-05,6651.989795,211.65952,23.918619,0.34037529,,,,,,,,,,,,,,,,,,,,,,,
6472.0155,2.5982182,1.425186858,0.030119604,0.003753418,6.55E-05,5788.736224,211.33793,26.336325,0.45991137,,,,,,,,,,,,,,,,,,,,,,,
6722.6688,2.1008368,1.152224994,0.024865848,0.003312443,8.03E-05,4680.036533,215.80723,28.748234,0.69694649,,,,,,,,,,,,,,,,,,,,,,,
6972.3107,1.6002152,0.877706849,0.019935137,0.002757212,8.97E-05,3565.015633,227.12751,31.413818,1.0218669,,,,,,,,,,,,,,,,,,,,,,,
7222.9634,1.1004963,0.603915859,0.014908619,0.002154668,8.32E-05,2452.948248,246.86583,35.678283,1.3775952,,,,,,,,,,,,,,,,,,,,,,,
7475.6387,0.5999375,0.330926827,0.009817901,0.001529613,6.80E-05,1344.138209,296.67892,46.222098,2.0558255,,,,,,,,,,,,,,,,,,,,,,,
7711.1307,0.30001428,0.167142719,0.006747767,0.00115509,5.85E-05,678.8900059,403.71287,69.108021,3.5020049,,,,,,,,,,,,,,,,,,,,,,,


==> Data/B_MEAS_68p0K.csv <==
t(s),I(kA),B1,B3,B5,B7,b1,b3,b5,b7,I(kA)_up,I(kA)_dn,B1_up,B3_up,B5_up,B7_up,B1_dn,B3_dn,B5_dn,B7_dn,b1_up,b3_up,b5_up,b7_up,b1_dn,b3_dn,b5_dn,b7_dn,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
1613.5468,0.300092,0.160124891,0.006543069,0.001038828,3.29E-05,1789.10493,408.62288,64.876106,2.0515262,0.300092,1.649,0.160124891,0.006543069,0.001038828,3.29E-05,0.895,0.02132785,0.00281209,6.20E-05,1789.10493,408.62288,64.876106,2.0515262,10000,238.3,31.42,0.6929,0.300092,-6.541703233,20.3448469,2.745370827,-0.173337072
1945.0523,0.60008162,0.323658128,0.009557092,0.001413926,4.89E-05,3616.291933,295.28356,43.685799,1.5104952,0.60008162,1.4994072,0.323658128,0.009557092,0.001413926,4.89E-05,0.8132841,0.019811289,0.002643632,6.03E-05,3616.291933,295.28356,43.685799,1.5104952,9086.973181,243.59617,32.505636,0.74194072,0.60008162,-12.96771117,16.78255774,2.029618933,-0.269189785
2274.5356,0.90006613,0.486872553,0.012688447,0.001789905,5.91E-05,5439.91679,260.61127,36.763324,1.2145599,0.90006613,1.2004205,0.486872553,0.012688447,0.001789905,5.91E-05,0.649993608,0.01658485,0.002261658,5.57E-05,5439.91679,260.61127,36.763324,1.2145599,7262.498412,255.15405,34.795084,0.8563112,0.90006613,-6.534283471,13.40158364,1.802316916,-0.201835123
2606.041,1.2002007,0.650260882,0.015981248,0.002181691,6.36E-05,7265.484718,245.76671,33.551004,0.97779177,1.2002007,0.90001639,0.650260882,0.015981248,0.002181691,6.36E-05,0.48655452,0.013340721,0.001877627,4.93E-05,7265.484718,245.76671,33.551004,0.97779177,5436.363356,274.18758,38.59026,1.0134527,1.2002007,-4.111108729,9.284373015,1.23003109,-0.12185758
2930.4716,1.5000188,0.813389194,0.019434922,0.002583131,6.30E-05,9088.147421,238.93755,31.757629,0.77432714,1.5000188,0.59993377,0.813389194,0.019434922,0.002583131,6.30E-05,0.323238689,0.010099922,0.001479574,4.02E-05,9088.147421,238.93755,31.757629,0.77432714,3611.605469,312.46017,45.773422,1.2430908,1.5000188,-1.292140682,4.627444928,0.743855141,-0.032484382
3248.33255,1.649,0.895,0.02132785,0.00281209,6.20E-05,10000,238.3,31.42,0.6929,1.649,0.3001817,0.895,0.02132785,0.00281209,6.20E-05,0.160020177,0.006868735,0.001082774,3.01E-05,10000,238.3,31.42,0.6929,1787.934933,429.24178,67.664829,1.8794749,,,,,
3566.1935,1.4994072,0.8132841,0.019811289,0.002643632,6.03E-05,9086.973181,243.59617,32.505636,0.74194072,,,,,,,,,,,,,,,,,,,,,,,
3891.6347,1.2004205,0.649993608,0.01658485,0.002261658,5.57E-05,7262.498412,255.15405,34.795084,0.8563112,,,,,,,,,,,,,,,,,,,,,,,
4223.1421,0.90001639,0.48655452,0.013340721,0.001877627,4.93E-05,5436.363356,274.18758,38.59026,1.0134527,,,,,,,,,,,,,,,,,,,,,,,
4553.6353,0.59993377,0.323238689,0.010099922,0.001479574,4.02E-05,3611.605469,312.46017,45.773422,1.2430908,,,,,,,,,,,,,,,,,,,,,,,
4883.1204,0.3001817,0.160020177,0.006868735,0.001082774,3.01E-05,1787.934933,429.24178,67.664829,1.8794749,,,,,,,,,,,,,,,,,,,,,,,


==> Data/B_MEAS_9p0K.csv <==
t(s),I(kA),B1,B3,B5,B7,b1,b3,b5,b7,I(kA)_up,I(kA)_dn,B1_up,B3_up,B5_up,B7_up,B1_dn,B3_dn,B5_dn,B7_dn,b1_up,b3_up,b5_up,b7_up,b1_dn,b3_dn,b5_dn,b7_dn,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
2057.2694,0.30026982,0.165928076,0.005555535,0.000927873,5.08E-05,714.5911993,334.81583,55.920208,3.0597399,0.30026982,4.632,0.165928076,0.005555535,0.000927873,5.08E-05,2.322,0.04325886,0.002503116,0.000425158,714.5911993,334.81583,55.920208,3.0597399,10000,186.3,10.78,1.831,0.30026982,6.759364398,10.94394522,1.02530814,-0.257139885
2289.7295,0.59993497,0.329569612,0.008463226,0.001293577,6.59E-05,1419.335109,256.79632,39.250494,1.9988916,0.59993497,4.5020324,0.329569612,0.008463226,0.001293577,6.59E-05,2.273809464,0.043405501,0.00251426,0.000394126,1419.335109,256.79632,39.250494,1.9988916,9792.461085,190.89331,11.057481,1.7333286,0.59993497,3.553258147,10.67937715,0.863227573,-0.305058756
2542.4048,1.0996753,0.602428828,0.013386988,0.001902735,8.72E-05,2594.439398,222.21693,31.5844,1.4471815,1.0996753,4.2016031,0.602428828,0.013386988,0.001902735,8.72E-05,2.161074241,0.043444229,0.002602687,0.000318253,2594.439398,222.21693,31.5844,1.4471815,9306.951943,201.03071,12.043487,1.4726626,1.0996753,5.759612865,8.965722713,0.784040878,-0.28847267
2793.0564,1.5996186,0.875524895,0.018427132,0.002505409,9.52E-05,3770.563718,210.46954,28.616081,1.0874304,1.5996186,3.902007,0.875524895,0.018427132,0.002505409,9.52E-05,2.04522991,0.04282628,0.002801617,0.000226512,3770.563718,210.46954,28.616081,1.0874304,8808.053014,209.39592,13.6983,1.1075142,1.5996186,9.801230647,6.318089743,0.570851158,-0.219663762
3042.6976,2.1009953,1.148852353,0.023625392,0.003086613,8.92E-05,4947.684551,205.64341,26.866928,0.77639207,2.1009953,3.5981344,1.148852353,0.023625392,0.003086613,8.92E-05,1.923401792,0.041183695,0.003173266,0.000124105,4947.684551,205.64341,26.866928,0.77639207,8283.384116,214.11904,16.498198,0.6452355,2.1009953,16.07567196,3.411109686,0.370657393,-0.191671108
3294.3613,2.6005591,1.420722099,0.029200375,0.003564143,6.82E-05,6118.527557,205.53193,25.086841,0.47981642,2.6005591,3.2984653,1.420722099,0.029200375,0.003564143,6.82E-05,1.787965184,0.037966563,0.003593385,5.09E-05,6118.527557,205.53193,25.086841,0.47981642,7700.10846,212.34509,20.097623,0.28467782,2.6005591,19.31348039,1.158718597,0.085007689,-0.107050738
3535.9178,3.0022955,1.632650663,0.034007599,0.003747274,5.15E-05,7031.22594,208.29685,22.952088,0.31556764,3.0022955,3.0019196,1.632650663,0.034007599,0.003747274,5.15E-05,1.635652058,0.033957772,0.003748737,4.43E-05,7031.22594,208.29685,22.952088,0.31556764,7044.151843,207.61,22.918915,0.27062177,3.0022955,18.36668683,-0.304908457,0.008951917,-0.044407552
3763.3252,3.2992692,1.784647248,0.038190942,0.003598395,5.24E-05,7685.819328,213.99715,20.163061,0.29349425,3.2992692,2.6003497,1.784647248,0.038190942,0.003598395,5.24E-05,1.42346866,0.029365156,0.003576232,5.29E-05,7685.819328,213.99715,20.163061,0.29349425,6130.355985,206.29296,25.123362,0.37194316,3.2992692,18.57428596,-1.256109866,-0.028047327,-0.008279473
3993.7625,3.6001074,1.919946037,0.041495765,0.00318891,0.000122224,8268.501453,216.12985,16.609373,0.63660145,3.6001074,2.0998104,1.919946037,0.041495765,0.00318891,0.000122224,1.150700696,0.024017593,0.003129231,6.72E-05,8268.501453,216.12985,16.609373,0.63660145,4955.644685,208.72146,27.194132,0.5836278,3.6001074,17.9830425,-1.623950796,-0.081406257,0.009786616
4224.2011,3.902098,2.041928376,0.043140011,0.00281916,0.000225938,8793.834521,211.27093,13.80636,1.1064946,3.902098,1.6012608,2.041928376,0.043140011,0.00281916,0.000225938,0.876383438,0.018980568,0.002555413,7.60E-05,8793.834521,211.27093,13.80636,1.1064946,3774.261146,216.57835,29.158619,0.86680894,3.902098,16.15564585,-1.535202767,-0.085842223,0.002808037
4454.6392,4.1997273,2.158790941,0.043650809,0.002598844,0.000314009,9297.118609,202.20026,12.038422,1.4545593,4.1997273,1.0996,2.158790941,0.043650809,0.002598844,0.000314009,0.602775904,0.013927265,0.001949982,6.98E-05,9297.118609,202.20026,12.038422,1.4545593,2595.934125,231.05212,32.350029,1.1579586,4.1997273,11.18663601,-1.012103356,0.018829671,0.020794594
4695.1871,4.4976664,2.272950351,0.043471562,0.002510956,0.000391994,9788.761201,191.2561,11.04712,1.7246055,4.4976664,0.59990105,2.272950351,0.043471562,0.002510956,0.000391994,0.329686738,0.008815249,0.001322031,5.58E-05,9788.761201,191.2561,11.04712,1.7246055,1419.839525,267.38257,40.099624,1.6931769,4.4976664,3.779011835,-0.290582643,0.014537677,0.009376479
4896.82,4.632,2.322,0.04325886,0.002503116,0.000425158,10000,186.3,10.78,1.831,4.632,0.29977971,2.322,0.04325886,0.002503116,0.000425158,0.166040271,0.005737187,0.000944892,4.65E-05,10000,186.3,10.78,1.831,715.0743808,345.52984,56.907384,2.8006194,,,,,
5098.4529,4.5020324,2.273809464,0.043405501,0.00251426,0.000394126,9792.461085,190.89331,11.057481,1.7333286,,,,,,,,,,,,,,,,,,,,,,,
5341.0198,4.2016031,2.161074241,0.043444229,0.002602687,0.000318253,9306.951943,201.03071,12.043487,1.4726626,,,,,,,,,,,,,,,,,,,,,,,
5571.4582,3.902007,2.04522991,0.04282628,0.002801617,0.000226512,8808.053014,209.39592,13.6983,1.1075142,,,,,,,,,,,,,,,,,,,,,,,
5800.8856,3.5981344,1.923401792,0.041183695,0.003173266,0.000124105,8283.384116,214.11904,16.498198,0.6452355,,,,,,,,,,,,,,,,,,,,,,,
6032.3357,3.2984653,1.787965184,0.037966563,0.003593385,5.09E-05,7700.10846,212.34509,20.097623,0.28467782,,,,,,,,,,,,,,,,,,,,,,,
6259.7417,3.0019196,1.635652058,0.033957772,0.003748737,4.43E-05,7044.151843,207.61,22.918915,0.27062177,,,,,,,,,,,,,,,,,,,,,,,
6501.2978,2.6003497,1.42346866,0.029365156,0.003576232,5.29E-05,6130.355985,206.29296,25.123362,0.37194316,,,,,,,,,,,,,,,,,,,,,,,
6751.9503,2.0998104,1.150700696,0.024017593,0.003129231,6.72E-05,4955.644685,208.72146,27.194132,0.5836278,,,,,,,,,,,,,,,,,,,,,,,
7002.6025,1.6012608,0.876383438,0.018980568,0.002555413,7.60E-05,3774.261146,216.57835,29.158619,0.86680894,,,,,,,,,,,,,,,,,,,,,,,
7253.2551,1.0996,0.602775904,0.013927265,0.001949982,6.98E-05,2595.934125,231.05212,32.350029,1.1579586,,,,,,,,,,,,,,,,,,,,,,,
7505.9287,0.59990105,0.329686738,0.008815249,0.001322031,5.58E-05,1419.839525,267.38257,40.099624,1.6931769,,,,,,,,,,,,,,,,,,,,,,,
7741.4209,0.29977971,0.166040271,0.005737187,0.000944892,4.65E-05,715.0743808,345.52984,56.907384,2.8006194,,,,,,,,,,,,,,,,,,,,,,,


==> Data/B_SIM_25p0K.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.108517231,456.1552013,58.78724951,2.730867214,0.25,-13.32386811,31.50917806,2.179850354,0.862921265
0.4,0.218142626,316.4953537,41.30685851,1.063151007,0.5,-14.6381301,23.67382925,-0.217600067,1.329383008
0.6,0.327742637,270.5927954,35.44855271,0.551940767,0.75,-13.50282847,20.03829299,-0.647149041,1.301834019
0.8,0.437243519,248.6462258,32.11138395,0.475418119,1,-10.84821977,17.44786581,-0.297083126,1.058789719
1,0.54668025,235.9402608,29.90644332,0.517287166,1.25,-8.663338835,15.54097226,0.111315233,0.820481888
1.2,0.656097968,227.6427832,28.34239567,0.586638886,1.5,-7.141327071,14.09954638,0.382973379,0.650475611
1.4,0.765506402,221.7662829,27.21343714,0.640799717,1.75,-5.329319665,12.62025092,0.501204163,0.529559324
1.6,0.874887198,217.4732624,26.36274527,0.688353401,2,-3.199231538,10.8190127,0.499158068,0.431067661
1.8,0.984236403,214.3194345,25.6914456,0.73681507,2.25,-0.994173176,8.873490662,0.43991949,0.336909545
2,1.093530897,212.1560009,25.15566724,0.798002653,2.5,1.171990188,6.750129693,0.300638625,0.263795379
2.2,1.202725735,210.7632568,24.708579,0.846492585,2.75,2.986967807,4.72501283,0.151429005,0.204885219
2.4,1.311505397,210.3544,24.28570581,0.863278508,3,4.464733638,2.795118982,0.095292997,0.116181943
2.6,1.419112997,210.480859,23.76503583,0.855346098,3.25,5.375552786,1.13250086,0.139323196,0.017554773
2.8,1.525319642,211.0517929,23.1309239,0.845355798,3.5,4.734462902,0.265574979,0.13112864,-0.023714405
3,1.629793621,212.8303223,22.21919915,0.84994524,,,,,
3.2,1.731371114,216.2825632,20.76724676,0.826978343,,,,,
3.4,1.827476679,220.33119,18.65152602,0.667607616,,,,,
3.6,1.914197336,220.8287874,16.59207188,0.358670593,,,,,
3.4,1.827977581,220.9357829,18.77439632,0.659643074,,,,,
3.2,1.731872723,217.9231621,20.90730787,0.862611382,,,,,
3,1.6301679,215.8496987,22.3369784,0.965107767,,,,,
2.8,1.525538344,215.5718011,23.29217099,1.032993706,,,,,
2.6,1.419158501,216.6377809,24.0457576,1.096157241,,,,,
2.4,1.311350963,218.3216148,24.71747725,1.153853361,,,,,
2.2,1.202370239,220.63838,25.30590899,1.189364791,,,,,
2,1.093017731,223.7540679,25.85089154,1.208529898,,,,,
1.8,0.983610625,227.5583406,26.42868684,1.229780231,,,,,
1.6,0.874201853,232.082455,27.05808334,1.269330969,,,,,
1.4,0.764807418,237.5464666,27.76138659,1.334370923,,,,,
1.2,0.65541216,244.7252332,28.67210245,1.421974831,,,,,
1,0.546013297,254.6988851,29.95878596,1.531375543,,,,,
0.8,0.436607213,269.6642104,31.90748255,1.68551133,,,,,
0.6,0.327190589,294.8093127,35.24656471,1.913803463,,,,,
0.4,0.217769014,345.0412035,42.13719078,2.275834282,,,,,
0.2,0.108349501,495.1834131,62.83391873,3.336651006,,,,,


==> Data/B_SIM_25p0K_MINMAX.csv <==
I(kA),B1_min,b3_min,b5_min,b7_min,B1_max,b3_max,b5_max,b7_max,I_delta(kA),delta_b1_min,delta_b3_min,delta_b5_min,delta_b7_min,delta_b1_max,delta_b3_max,delta_b5_max,delta_b7_max
0.2,0.107571238,430.0756465,52.16437605,0.043193736,0.108603111,690.758086,133.2220899,12.61831888,0.2,-32.79389196,33.32066144,2.85192102,-1.109986104,-13.42528821,79.47078723,15.99530119,1.575736498
0.4,0.216897195,303.5579721,38.02244413,0.231451184,0.218229155,450.2252663,78.58684375,6.261391652,0.4,-27.25971795,24.77182286,0.096586574,-0.767884315,-16.12109753,54.08543854,7.834264363,1.302497004
0.6,0.326232072,261.8949559,32.59948787,0.049969907,0.32783539,370.1805296,60.40851461,3.916297308,0.6,-22.06438671,21.23324374,-0.758670934,-0.720846509,-16.15650871,43.49138214,5.621650263,1.419588686
0.8,0.435560965,241.785721,29.93469244,0.052174233,0.437372467,330.1311601,51.33866675,2.700064945,0.8,-18.43622886,18.73218058,-0.780765881,-0.42438749,-14.37067755,37.56317179,4.826401284,1.288208079
1,0.544865555,230.2811261,28.39165459,0.136680604,0.546831737,306.2561037,45.94610636,1.946726067,1,-16.08614322,16.78526971,-0.476870472,-0.351943441,-12.05679089,33.81437754,4.392474109,1.086952742
1.2,0.654146093,222.9406712,27.37006626,0.042199803,0.656240326,290.3836072,42.36556786,1.545469673,1.2,-14.3211889,15.21040518,-0.128539065,-0.329833185,-10.08605533,30.82955357,4.038211813,0.888869384
1.4,0.763417944,217.6967265,26.46857646,0.017842525,0.765656873,278.949957,39.78614839,1.43908072,1.4,-12.64934538,13.89469894,0.096664638,-0.247841642,-8.290693982,28.06610309,3.806591079,0.734327204
1.6,0.872690265,213.8279921,25.71201662,0.056381418,0.875057167,270.2061496,37.80060128,1.370048725,1.6,-11.08900463,12.65836238,0.208038883,-0.148896112,-6.345685217,25.50730934,3.513661915,0.634474009
1.8,0.981937458,210.898986,25.10838738,0.011892971,0.984426094,263.2860444,36.23993108,1.329652975,1.8,-9.536496688,11.38471225,0.233613274,-0.128596153,-4.215428731,23.00945579,3.221251257,0.55987523
2,1.091076898,208.826268,24.60456028,0.08293879,1.093737134,257.6933988,34.97912589,1.299069233,2,-7.645357409,9.9957608,0.237159955,-0.213983655,-2.344921789,20.37648506,2.980358669,0.481928343
2.2,1.200070958,207.5674723,24.16566219,0.136717683,1.202932528,253.240649,33.87334398,1.268750301,2.2,-5.696332925,8.542913957,0.225823231,-0.274974644,-0.661538998,17.72242321,2.720048873,0.399079863
2.4,1.308532348,207.1126273,23.6964575,0.031991035,1.311739204,249.7649539,32.75622344,1.223571865,2.4,-3.595994718,7.102434595,0.198805715,-0.309490433,1.074390308,15.02471242,2.385623551,0.320207356
2.6,1.415803878,207.2788488,23.18649998,0.004812608,1.419420685,246.9322429,31.61694783,1.159499676,2.6,-1.270354006,5.488933534,0.112139059,-0.310029042,2.718926447,12.27595752,2.101048811,0.26772548
2.8,1.521859873,207.8855463,22.58754314,0.023896157,1.525785327,244.9713095,30.44202104,1.088163339,2.8,0.871993249,3.370559749,0.026873711,-0.273955539,3.743776541,9.653387529,1.851782503,0.222855162
3,1.626350755,209.7539284,21.72005455,0.056029776,1.630470454,244.6737435,29.02472917,0.99314572,3,2.081765643,1.606454057,0.054826263,-0.228681109,4.532533356,7.312698657,1.600484269,0.128824497
3.2,1.728180354,213.3042255,20.30802913,0.000957322,1.732199715,246.3645332,27.18657477,0.886269558,3.2,2.804807684,0.290905959,0.098146769,-0.182999962,6.418782647,4.900855938,1.313372524,0.040422584
3.4,1.824347279,217.3688892,18.21548761,0.046486091,1.828333401,249.1226299,24.96453305,0.694167126,3.4,2.701858016,-0.411463575,0.104456295,-0.048194541,7.35217337,2.33697947,0.843273795,0.133657874
3.6,1.911702505,217.9323596,16.17144265,0.026950038,1.914575916,247.0415519,22.6294328,0.514316555,3.6,0,0,0,0,0,0,0,0


==> Data/B_SIM_25p0K_homogeneousJ.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.109132216,235.4549245,29.39171053,0.588805337,0.2,0,0,0,0
0.4,0.218257835,235.4471425,29.38937513,0.588331873,0.4,0,0,0,0
0.6,0.327377584,235.4395635,29.38737497,0.587906165,0.6,0,0,0,0
0.8,0.436492163,235.4322405,29.38569334,0.587526652,0.8,0,0,0,0
1,0.545602257,235.4251775,29.384327,0.587192594,1,0,0,0,0
1.2,0.654708579,235.4183505,29.38329937,0.586907311,1.2,0,0,0,0
1.4,0.763811136,235.4150125,29.38173853,0.586669368,1.4,0,0,0,0
1.6,0.872908086,235.4194353,29.37776748,0.586279893,1.6,0,0,0,0
1.8,0.981992745,235.4348397,29.36926482,0.585638126,1.8,0,0,0,0
2,1.091048099,235.4905908,29.34745813,0.585000168,2,0,0,0,0
2.2,1.200012657,235.7417792,29.26996556,0.585669254,2.2,0,0,0,0
2.4,1.308595853,236.3040812,29.04567191,0.576166967,2.4,0,0,0,0
2.6,1.416089045,236.842506,28.64283333,0.539182639,2.6,0,0,0,0
2.8,1.522286784,237.5083855,28.06466147,0.490274546,2.8,0,0,0,0
3,1.626882729,239.1061495,27.1381227,0.44769222,3,0,0,0,0
3.2,1.728802125,241.8011157,25.61247308,0.361453594,3.2,0,0,0,0
3.4,1.825760398,243.9970415,23.42490603,0.12334376,3.4,0,0,0,0
3.6,1.91423718,241.5560091,21.30775422,0.259910916,3.6,0,0,0,0


==> Data/B_SIM_46p0K.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.106791091,562.7406796,89.45913725,3.420006808,0.25,-30.66580538,42.4799387,5.152497136,-0.38574995
0.4,0.21640093,368.4717721,56.24439781,1.944144702,0.5,-26.65469804,33.74800785,2.563168205,-0.890263618
0.6,0.325861164,306.8048267,44.54630796,1.103340699,0.75,-21.34471737,28.3585988,2.26937295,-0.761191322
0.8,0.435288593,276.5100328,38.53193122,0.60177683,1,-18.39838204,25.23979099,2.245182318,-0.629704346
1,0.544672288,258.7299457,34.94014517,0.283990484,1.25,-15.8691222,22.48021123,2.189854356,-0.499101521
1.2,0.65402061,247.5009714,32.56504988,0.030956975,1.5,-13.88204327,19.90653879,2.096512315,-0.316960265
1.4,0.763345162,239.9224763,30.90666366,0.164492232,1.75,-12.19498017,17.37976339,1.906384174,-0.007335027
1.6,0.872653665,234.6460176,29.74655034,0.30069562,2,-10.07759537,14.48266603,1.642295232,0.231857841
1.8,0.981898809,231.1097318,28.90710407,0.412758411,2.25,-7.699402421,11.23684222,1.246361389,0.184098927
2,1.091072656,228.80395,28.2807348,0.510574214,2.5,-5.435581257,7.879535064,0.838518101,0.133110947
2.2,1.200093173,227.5205106,27.72807667,0.610363824,2.75,-2.640879731,4.21246838,0.514955306,0.037651608
2.4,1.308652824,227.4048935,27.21808176,0.674351005,,,,,
2.6,1.415924291,228.1509593,26.53940416,0.754376573,,,,,
2.8,1.521661942,230.1787582,25.89027932,0.805577151,,,,,
2.6,1.415439446,232.4022483,26.95251768,0.838212673,,,,,
2.4,1.307872352,234.9597178,27.92424286,0.846494424,,,,,
2.2,1.199135131,238.093078,28.81473246,0.825097688,,,,,
2,1.08998961,242.176059,29.70813434,0.768457728,,,,,
1.8,0.980730618,247.3245966,30.67947846,0.712571629,,,,,
1.6,0.87146485,253.3449925,31.74982144,0.661729614,,,,,
1.4,0.762198118,260.8323686,33.08185071,0.590154427,,,,,
1.2,0.652926433,270.7125326,34.85098745,0.489820766,,,,,
1,0.543645957,284.4814223,37.31989782,0.346647257,,,,,
0.8,0.434353963,305.0619986,41.03236817,0.119244916,,,,,
0.6,0.325050337,339.2993892,47.2482233,0.275998853,,,,,
0.4,0.215739858,407.4656924,59.64739524,1.074451024,,,,,
0.2,0.106438277,612.3452782,96.62106581,3.354183251,,,,,


==> Data/B_SIM_46p0K_MINMAX.csv <==
I(kA),B1_min,b3_min,b5_min,b7_min,B1_max,b3_max,b5_max,b7_max,I_delta(kA),delta_b1_min,delta_b3_min,delta_b5_min,delta_b7_min,delta_b1_max,delta_b3_max,delta_b5_max,delta_b7_max
0.2,0.106367276,351.7755856,60.17065585,0.179133429,0.108714079,665.8378633,119.0196233,9.298897005,0.2,-37.32423441,36.28355914,3.129197967,-1.11962051,-19.63089635,59.16128096,9.603049283,0.225212225
0.4,0.215664786,269.3427857,40.35649263,0.043725531,0.218107794,435.7647249,71.10496522,4.627577199,0.4,-32.16125852,30.97270892,1.576175956,-0.9939908,-19.88745489,44.30777572,5.061310716,-0.055525222
0.6,0.324978311,245.5812259,34.21625735,0.031780702,0.327412635,359.2929244,55.18460016,2.778126664,0.6,-25.56746403,26.67346009,1.047625694,-0.840919087,-13.8931953,36.58116462,4.161080546,0.538512108
0.8,0.434283818,236.2514999,31.43755656,0.012794383,0.436633201,320.9812046,47.23898333,1.829497794,0.8,-21.78599864,21.94264418,1.124316795,-0.652036461,-9.182833757,32.15884771,3.806874817,0.950642778
1,0.543562408,232.660038,29.96298104,0.033788485,0.545756069,298.0481727,42.50956629,1.212950243,1,-19.0816642,16.32839926,1.247759105,-0.477864225,-5.102664862,28.79274669,3.557062443,0.815805037
1.2,0.652824222,232.3161947,29.23191106,0.030956975,0.654816756,282.6658308,39.32527649,1.042731483,1.2,-16.86638321,11.66538489,1.327508433,-0.304106527,-1.641158823,25.76514976,3.322626699,0.69157799
1.4,0.762072549,234.1415165,29.15009086,0.024490291,0.763947411,271.5338682,37.00075645,1.05381181,1.4,-15.12574242,7.670660263,1.374050482,-0.284156727,0.87251829,23.10170269,3.056594096,0.558402581
1.6,0.871317945,230.713726,28.35580291,0.057839779,0.87298591,263.0783336,35.28241077,1.062646396,1.6,-13.6762622,4.487986838,1.273327219,-0.231480703,1.856990916,20.18284119,2.709723006,0.460903175
1.8,0.980562021,227.2214537,27.63906625,0.023610394,0.982114891,256.4674489,33.93219755,1.061260729,1.8,-11.90434612,2.3098528,0.726055896,-0.193482907,2.362589233,17.21308095,2.365959272,0.391239365
2,1.089774716,224.9278916,27.08186007,0.125053573,1.091239245,250.9802434,32.77220785,1.066497645,2,-9.931362501,1.105800067,0.388694587,-0.232844001,4.13076258,14.2936042,2.033111238,0.329153148
2.2,1.198892889,223.6543036,26.61780291,0.228031115,1.200311767,246.4895365,31.79638139,1.064291502,2.2,-7.986251233,0.543970154,0.214637093,-0.206697591,4.570296148,11.15480274,1.673220237,0.265868894
2.4,1.307582371,223.4712981,26.11849624,0.291718646,1.308910641,244.0498117,30.88673362,1.038766897,2.4,-5.965713666,0.268738318,0.124802212,-0.182700801,4.594321235,7.640437253,1.38600059,0.19108065
2.6,1.414910131,224.0113175,25.59537835,0.288259681,1.416291427,243.0864923,30.13937632,0.99013743,2.6,-3.424816061,0.12444186,0.075310778,-0.151943178,4.149733586,4.321713768,1.038937981,0.112996816
2.8,1.520783706,225.6821337,24.93063946,0.259300929,1.522132337,243.1827193,29.45891959,0.917397567,2.8,0,0,0,0,0,0,0,0


==> Data/B_SIM_46p0K_homogeneousJ.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.109132216,235.4549245,29.39171053,0.588805337,0.2,0,0,0,0
0.4,0.218257835,235.4471425,29.38937513,0.588331873,0.4,0,0,0,0
0.6,0.327377584,235.4395635,29.38737497,0.587906165,0.6,0,0,0,0
0.8,0.436492163,235.4322405,29.38569334,0.587526652,0.8,0,0,0,0
1,0.545602257,235.4251775,29.384327,0.587192594,1,0,0,0,0
1.2,0.654708579,235.4183505,29.38329937,0.586907311,1.2,0,0,0,0
1.4,0.763811136,235.4150125,29.38173853,0.586669368,1.4,0,0,0,0
1.6,0.872908086,235.4194353,29.37776748,0.586279893,1.6,0,0,0,0
1.8,0.981992745,235.4348397,29.36926482,0.585638126,1.8,0,0,0,0
2,1.091048099,235.4905908,29.34745813,0.585000168,2,0,0,0,0
2.2,1.200012657,235.7417792,29.26996556,0.585669254,2.2,0,0,0,0
2.4,1.308595853,236.3040812,29.04567191,0.576166967,2.4,0,0,0,0
2.6,1.416089045,236.842506,28.64283333,0.539182639,2.6,0,0,0,0
2.8,1.522267024,237.5081955,28.06480005,0.490284293,2.8,0,0,0,0


==> Data/B_SIM_4p5K.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.112874408,381.8679088,58.16702499,0.995221902,0.25,8.369228087,28.49865003,2.872052609,-0.419996054
0.4,0.222497942,281.4315991,41.31449187,0.793321787,0.5,3.620010431,19.95866261,0.166749869,-0.50360214
0.6,0.332112624,247.451084,35.59139422,0.719069276,0.75,2.621351033,16.37764356,-0.649195491,-0.459283464
0.8,0.441707103,230.5225672,32.66329388,0.655878475,1,2.74577511,14.11363737,-0.85677621,-0.385795007
1,0.551228397,220.8655251,30.65746121,0.513715775,1.25,4.464669583,12.03998191,-0.68657016,-0.191538233
1.2,0.660680947,214.7796147,29.13432412,0.344154204,1.5,6.668544953,10.16465711,-0.463200004,0.010524862
1.4,0.770075275,210.6709709,27.92471104,0.170683128,1.75,8.686722338,8.669918716,-0.285527273,0.180115636
1.6,0.879450532,207.5821192,26.97322659,0.028355687,2,10.614721,7.326971823,-0.189972799,0.318002917
1.8,0.988803242,205.2026876,26.22102039,0.084145212,2.25,12.53463962,6.066148609,-0.120716218,0.367227357
2,1.098116224,203.3848935,25.60909524,0.177737783,2.5,14.94849864,4.665573125,-0.020126612,0.263133826
2.2,1.207325339,202.1344656,25.05622673,0.263455004,2.75,18.03691984,3.001991021,0.147597015,0.123997601
2.4,1.316170637,201.6881941,24.47280917,0.34367552,3,21.3933825,1.228777173,0.352945835,-0.020471601
2.6,1.423927264,201.7653624,23.81563046,0.398131614,3.25,25.07352143,-0.475816205,0.50079978,-0.115417821
2.8,1.530285876,202.195124,23.10104863,0.431159998,3.5,30.45744304,-1.47762896,0.527512416,0.148174261
3,1.634977445,203.6904588,22.18550244,0.459745251,3.75,31.97285794,-1.941736417,0.463234254,0.145465687
3.2,1.736858892,206.9342777,20.81864042,0.456499952,4,30.17506312,-2.192477719,0.416438258,0.12734607
3.4,1.833626972,211.0999666,18.76395535,0.333170222,4.25,26.08918039,-2.083835216,0.375404648,0.111772215
3.6,1.920744259,212.0033591,16.63245064,0.065597213,4.5,20.03612958,-1.598833218,0.34046695,0.09217214
3.8,2.002039977,209.6705409,14.90556258,0.249528714,4.75,11.42394941,-0.893667565,0.230818187,0.059707724
4,2.080152205,204.7139629,13.83568615,0.485534734,,,,,
4.2,2.15662074,198.3526691,13.18809227,0.654795158,,,,,
4.4,2.232166374,191.3180933,12.7542458,0.801481466,,,,,
4.6,2.307293407,183.9657582,12.48901567,0.94148862,,,,,
4.8,2.382266087,176.4394437,12.37739994,1.08154425,,,,,
5,2.457044506,168.8232748,12.36837872,1.221955417,,,,,
4.8,2.384639567,175.4702277,12.56836332,1.134836149,,,,,
4.6,2.311493529,182.2090805,12.80336806,1.029015721,,,,,
4.4,2.237698673,188.9199608,13.13475912,0.912055727,,,,,
4.2,2.162995628,195.5226671,13.59461231,0.781725274,,,,,
4,2.086990331,201.7605142,14.28012748,0.624992867,,,,,
3.8,2.008942481,206.9495075,15.38174927,0.402835157,,,,,
3.6,1.927258538,209.7246806,17.15914969,0.092095081,,,,,
3.4,1.839071042,209.4887841,19.33131019,0.186355444,,,,,
3.2,1.741224524,206.642496,21.33748376,0.347162544,,,,,
3,1.638567361,205.0417526,22.62902964,0.421734217,,,,,
2.8,1.533220683,205.1651175,23.42785169,0.50008671,,,,,
2.6,1.426311108,206.2385907,24.05689407,0.569670538,,,,,
2.4,1.31809555,207.5490085,24.68738511,0.599510108,,,,,
2.2,1.208873154,209.2641162,25.25044162,0.590958122,,,,,
2,1.099352839,211.6554871,25.77011918,0.56944364,,,,,
1.8,0.989771236,214.6145162,26.32509038,0.548448784,,,,,
1.6,0.880181783,218.1586825,26.96264383,0.531105237,,,,,
1.4,0.770595556,222.5712256,27.74938717,0.512806262,,,,,
1.2,0.661022063,228.2082709,28.7463564,0.489671487,,,,,
1,0.551450891,235.9718045,30.11087642,0.458567299,,,,,
0.8,0.44186487,247.6283968,32.13072232,0.418541018,,,,,
0.6,0.332259492,267.0229666,35.50794944,0.331943269,,,,,
0.4,0.222650526,305.1479286,42.34370302,0.081917771,,,,,
0.2,0.113046829,415.1136272,62.41594097,0.787852852,,,,,


==> Data/B_SIM_4p5K_MINMAX.csv <==
I(kA),B1_min,b3_min,b5_min,b7_min,B1_max,b3_max,b5_max,b7_max,I_delta(kA),delta_b1_min,delta_b3_min,delta_b5_min,delta_b7_min,delta_b1_max,delta_b3_max,delta_b5_max,delta_b7_max
0.2,0.108275299,355.1178992,50.30776064,0.002122306,0.113046829,670.0637804,151.8112655,21.3319455,0.2,-30.95437892,30.79630655,3.804533578,-1.125013548,25.00332486,68.47052842,15.8701482,2.833424146
0.4,0.217581417,267.6990573,37.30709949,0.081917771,0.222650526,441.1670667,88.53834607,10.2468153,0.4,-25.24882807,21.34237788,0.669989686,-0.954711242,10.26048186,47.17046869,8.328767127,0.667578651
0.6,0.326898611,238.1473499,32.47934971,0.016233203,0.332259492,363.66624,67.12332521,6.494186004,0.6,-19.59973132,17.44018541,-0.420602369,-1.034611637,5.943150209,39.41120585,6.207742514,0.508215318
0.8,0.436217664,223.4624274,29.77489365,0.052026242,0.44186487,324.5388435,56.32948086,4.602746782,0.8,-15.82273186,15.0159135,-0.885906955,-1.016632613,5.891921128,35.2137914,5.448565717,0.411997102
1,0.54552577,214.8514001,28.1522979,0.100686902,0.5514542,300.9853671,49.86878126,3.475968272,1,-12.9102257,13.3394514,-1.076819171,-0.801291831,7.076074167,32.2573459,5.054069193,0.386333749
1.2,0.654821673,209.6770902,27.02402759,0.010914235,0.661033874,285.3063518,45.5881713,2.734098088,1.2,-10.48663762,11.6066874,-0.97306346,-0.652132029,8.10616737,29.69527671,4.763376708,0.494801113
1.4,0.764111476,206.1765255,26.190622,0.083470909,0.770624686,274.0374233,42.53636352,2.212188393,1.4,-8.230606366,10.0994852,-0.832478998,-0.398730747,8.994586369,27.60619593,4.545808763,0.617482824
1.6,0.87340361,203.7277524,25.53503582,0.005110778,0.88021725,265.4569787,40.23478746,1.825438755,1.6,-6.250676284,8.701920708,-0.676716925,-0.311580284,9.963632452,25.61567025,4.35379737,0.666226864
1.8,0.98269342,201.7814858,24.99290905,0.022491398,0.989813625,258.6101691,38.40689953,1.52200121,1.8,-4.337757014,7.538147869,-0.556961039,-0.233207353,11.03565311,23.67343633,4.142258715,0.575114023
2,1.091968345,200.2604946,24.53835963,0.007790882,1.09940042,252.9737119,36.89110615,1.275424896,2,-2.365036116,6.543673248,-0.465295841,-0.090691703,12.32445617,21.56809233,3.867906873,0.500533392
2.2,1.201186709,199.2185196,24.12094795,0.010914679,1.208921779,248.3620931,35.58398872,1.077120564,2.2,-0.203937906,5.583982532,-0.392491667,0.069230188,13.72694669,19.26266382,3.565203949,0.429563221
2.4,1.309754461,198.8356736,23.66146747,0.038912213,1.318144204,245.0093893,34.36435446,0.931170505,2.4,2.452288748,4.621790218,-0.295912578,0.005316745,15.37952097,16.8955361,3.288878402,0.350731447
2.6,1.417098464,198.9647253,23.14103806,0.038269696,1.426353211,242.94127,33.14629661,0.838015043,2.6,5.52241692,3.515330966,-0.166169178,-0.042819583,17.62356482,14.61299798,3.048732,0.249783505
2.8,1.523032901,199.4646385,22.63958593,0.017760775,1.533284551,241.5956093,31.89420048,0.773674141,2.8,8.765435387,2.130833517,0.04261419,-0.087513018,20.18379347,12.29477741,2.815358904,0.25521237
3,1.627228739,200.9470613,21.72632626,0.074330957,1.638614673,241.6251669,30.41376045,0.714296546,3,12.4906891,0.819425925,0.221224412,-0.144848609,23.3080445,9.700874035,2.556836744,0.29515552
3.2,1.728588122,203.1849232,20.33886327,0.046888335,1.741240006,243.1070917,28.49248376,0.697284817,3.2,17.07636139,-0.440268924,0.371436116,-0.217661581,27.7374176,6.842400288,2.323887557,0.325605203
3.4,1.824700847,206.2995198,18.28875498,0.00328933,1.839071042,244.5967517,25.99152004,0.815831779,3.4,23.80829888,-1.38288638,0.453029901,-0.199621098,34.11350529,4.28459505,2.166101073,0.431939649
3.6,1.912261372,206.8062199,16.17307814,0.010410465,1.927512815,244.019859,23.52615759,1.07773273,3.6,28.65553134,-1.782482872,0.421536026,-0.083942329,41.15942022,2.496232859,1.998040168,0.509137013
3.8,1.995537529,204.2924497,14.45970166,0.20587484,2.009826184,239.7266289,21.57257906,1.37880428,3.8,28.86254468,-2.232106684,0.377535719,0.134141394,44.11192972,1.034608745,1.850572149,0.483766812
4,2.07642628,199.3698331,13.40125507,0.447867374,2.088651531,232.1664441,20.36525913,1.587971279,4,26.26577258,-2.871240862,0.348570291,0.11903969,43.88397592,-0.106004292,1.703944674,0.436388441
4.2,2.155474299,193.3343855,12.76666024,0.618916047,2.165512224,223.000969,19.75036895,1.75942745,4.2,22.52346799,-3.046641282,0.316211745,0.10426629,41.3217115,-0.854520328,1.499932697,0.378070668
4.4,2.232135752,186.8805444,12.33995961,0.764972795,2.241038302,213.0880947,19.37871402,1.973176661,4.4,18.76695149,-2.889492705,0.293618794,0.09061104,36.78849397,-1.220710623,1.265164308,0.321018979
4.6,2.306941916,180.283245,12.0431486,0.899863665,2.31613453,202.8825502,19.12082347,2.163705702,4.6,15.0042902,-2.444670372,0.267088851,0.075394724,30.13643944,-1.180616001,0.981017541,0.253164531
4.8,2.381604763,173.6490629,11.90447512,1.034389776,2.3924979,192.9263252,18.91334853,2.316895698,4.8,9.030664789,-1.696432178,0.178622345,0.047322708,19.82728189,-0.720637917,0.595946238,0.164496507
5,2.456259229,167.0574067,11.89900192,1.172410727,2.466880936,183.9410219,18.59056328,2.377373869,5,0,0,0,0,0,0,0,0


==> Data/B_SIM_4p5K_homogeneousJ.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.109132216,235.4549245,29.39171053,0.588805337,0.2,0,0,0,0
0.4,0.218257835,235.4471425,29.38937513,0.588331873,0.4,0,0,0,0
0.6,0.327377584,235.4395635,29.38737497,0.587906165,0.6,0,0,0,0
0.8,0.436492163,235.4322405,29.38569334,0.587526652,0.8,0,0,0,0
1,0.545602257,235.4251775,29.384327,0.587192594,1,0,0,0,0
1.2,0.654708579,235.4183505,29.38329937,0.586907311,1.2,0,0,0,0
1.4,0.763811136,235.4150125,29.38173853,0.586669368,1.4,0,0,0,0
1.6,0.872908086,235.4194353,29.37776748,0.586279893,1.6,0,0,0,0
1.8,0.981992745,235.4348397,29.36926482,0.585638126,1.8,0,0,0,0
2,1.091048099,235.4905908,29.34745813,0.585000168,2,0,0,0,0
2.2,1.200012657,235.7417792,29.26996556,0.585669254,2.2,0,0,0,0
2.4,1.308595853,236.3040812,29.04567191,0.576166967,2.4,0,0,0,0
2.6,1.416089045,236.842506,28.64283333,0.539182639,2.6,0,0,0,0
2.8,1.522286784,237.5083855,28.06466147,0.490274546,2.8,0,0,0,0
3,1.626882729,239.1061495,27.1381227,0.44769222,3,0,0,0,0
3.2,1.728802125,241.8011157,25.61247308,0.361453594,3.2,0,0,0,0
3.4,1.825760398,243.9970415,23.42490603,0.12334376,3.4,0,0,0,0
3.6,1.914253182,241.5551479,21.30739802,0.259989779,3.6,0,0,0,0
3.8,1.997544795,235.639207,19.53331755,0.73113563,3.8,0,0,0,0
4,2.078755605,227.4512774,18.64021942,1.00351879,4,0,0,0,0
4.2,2.157943318,217.9931972,18.05516648,1.261557049,4.2,0,0,0,0
4.4,2.236090763,208.1354225,17.69087027,1.487201117,4.4,0,0,0,0
4.6,2.313484323,198.2247952,17.45358622,1.695271864,4.6,0,0,0,0
4.8,2.390302948,188.3812034,17.31572779,1.888023958,4.8,0,0,0,0
5,2.466672748,178.6963342,17.25484035,2.0672023,5,0,0,0,0


==> Data/B_SIM_68p0K.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.107768486,438.8323021,73.673067,4.270979746,0.25,-16.78125189,26.67416352,1.447482329,-0.926095867
0.4,0.217243502,310.7208065,47.32412897,1.832154268,0.5,-11.50815105,22.66981979,2.074498794,-0.546435472
0.6,0.326601272,270.6380772,38.45045497,0.834577987,0.75,-6.880348255,17.81420152,2.037317469,-0.283581432
0.8,0.435896259,252.479319,34.2205023,0.291029887,1,-3.118711721,12.34669751,1.55174949,-0.13903217
1,0.545081951,243.8589268,32.006947,0.053248272,1.25,2.499536459,5.598853237,1.049566006,0.03254659
1.2,0.654096217,240.1189748,30.5189209,0.409691768,1.5,5.029307413,1.063972639,0.458209007,-0.10317624
1.4,0.762966659,239.2427669,29.81838493,0.622561141,,,,,
1.6,0.871887248,239.5736713,29.84785158,0.635123842,,,,,
1.4,0.763185785,241.0635354,30.38546106,0.521804612,,,,,
1.2,0.654128264,246.16754,31.58794043,0.354104106,,,,,
1,0.544849866,255.8003253,33.52909676,0.185151866,,,,,
0.8,0.435564173,269.5025253,36.26555123,0.047618465,,,,,
0.6,0.326259545,291.9473165,40.74866293,0.431299833,,,,,
0.4,0.216910876,336.7111143,49.64748445,1.189009724,,,,,
0.2,0.107582156,467.8897423,75.84446448,3.455052576,,,,,


==> Data/B_SIM_68p0K_MINMAX.csv <==
I(kA),B1_min,b3_min,b5_min,b7_min,B1_max,b3_max,b5_max,b7_max,I_delta(kA),delta_b1_min,delta_b3_min,delta_b5_min,delta_b7_min,delta_b1_max,delta_b3_max,delta_b5_max,delta_b7_max
0.2,0.107253221,267.0672135,39.15440327,1.007109237,0.109060789,479.7833213,76.62606376,4.489713926,0.2,-20.53464105,27.09925844,1.749451878,-0.883793992,-14.82912995,29.06745147,3.443411951,-0.394602547
0.4,0.216562903,234.7039784,30.81618591,0.054301389,0.218340696,342.0343965,49.93586361,1.86932463,0.4,-18.49450107,18.89067694,1.839978949,-0.738132163,-8.26385215,25.56483507,2.756822067,0.004581891
0.6,0.325890963,232.6628349,28.96029268,0.006584957,0.327440823,295.2501347,40.90160073,0.846483708,0.6,-13.83477776,8.827529155,1.925196019,-0.492461973,-0.230725379,21.01477014,2.367655468,-0.133601311
0.8,0.435181097,235.415946,29.49998537,0.000507498,0.436606764,271.9724541,36.38140267,0.846483708,0.8,-10.84279743,2.835260746,0.827521119,-0.275000428,3.612765861,17.22238666,2.018175393,0.06461801
1,0.54444703,237.4307349,29.70011853,0.051085883,0.545842911,257.8805544,33.65027783,0.570519523,1,-8.132763129,0.680374152,0.235531054,-0.188775294,7.336522719,13.16830297,1.556157516,0.190758227
1.2,0.653722103,238.7225958,29.9987529,0.327025622,0.654908018,247.8378845,31.67255885,0.528400925,1.2,-4.401421698,0.185233011,0.076595981,-0.177210495,9.047009325,8.250390753,1.101938318,0.058115883
1.4,0.762896409,238.1341049,29.52421451,0.437214091,0.763745797,241.2223569,30.45446639,0.667142278,1.4,-0.029637007,0.002593182,0.029624974,-0.10612517,6.639595161,2.988645109,0.703502072,-0.007858083
1.6,0.871784991,238.1823979,29.43029531,0.473394689,0.872591746,240.1141303,30.29566933,0.705261226,1.6,0,0,0,0,0,0,0,0


==> Data/B_SIM_68p0K_homogeneousJ.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.109132216,235.4549245,29.39171053,0.588805337,0.2,0,0,0,0
0.4,0.218257835,235.4471425,29.38937513,0.588331873,0.4,0,0,0,0
0.6,0.327377584,235.4395635,29.38737497,0.587906165,0.6,0,0,0,0
0.8,0.436492163,235.4322405,29.38569334,0.587526652,0.8,0,0,0,0
1,0.545602257,235.4251775,29.384327,0.587192594,1,0,0,0,0
1.2,0.654708579,235.4183505,29.38329937,0.586907311,1.2,0,0,0,0
1.4,0.763811136,235.4150125,29.38173853,0.586669368,1.4,0,0,0,0
1.6,0.872887631,235.4194336,29.37776856,0.586279988,1.6,0,0,0,0


==> Data/B_SIM_9p0K.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.111428072,395.3908678,55.74757785,0.584619528,0.25,3.029975239,29.68044618,2.719431958,0.36586428
0.4,0.221052736,287.6100894,39.98847735,0.00413787,0.5,-0.084371616,20.85750693,0.094553535,0.089662839
0.6,0.330665376,251.4757201,34.67568446,0.182075539,0.75,-0.300739328,17.19429233,-0.628948246,-0.059510811
0.8,0.440255576,233.5495375,31.94770177,0.243007244,1,0.576662711,14.74759573,-0.720760574,-0.041932488
1,0.549754405,223.4481451,29.99744618,0.148570689,1.25,2.42742163,12.73882207,-0.506854218,0.098708585
1.2,0.65920005,217.001376,28.55464664,0.026617655,1.5,4.573586178,10.83735375,-0.287115024,0.263249106
1.4,0.768604163,212.6307924,27.4228338,0.10702367,1.75,6.266369004,9.263920767,-0.156801669,0.395881628
1.6,0.878013309,209.3527069,26.55345787,0.212102513,2,8.133015893,7.830801293,-0.092577205,0.4455536
1.8,0.987398644,206.8455707,25.86992418,0.296122489,2.25,10.10559828,6.519426175,-0.026109394,0.362649615
2,1.096731163,204.9166786,25.30045793,0.369398733,2.5,12.43921189,5.024218195,0.043848015,0.257921384
2.2,1.205944251,203.6231448,24.78089206,0.440573834,2.75,15.12243745,3.42306922,0.146260251,0.139605865
2.4,1.314786116,203.1807599,24.22457386,0.51249275,3,18.27043647,1.608126591,0.323414862,-0.000322047
2.6,1.422510408,203.236259,23.59237763,0.554082136,3.25,21.55088319,-0.138304354,0.415381474,-0.084255681
2.8,1.528838798,203.6701553,22.90084782,0.573147748,3.5,25.67748114,-1.122866761,0.42265321,0.066954073
3,1.633463304,205.2763672,22.02124949,0.583139362,3.75,26.03808104,-1.529147744,0.361027139,0.114113616
3.2,1.735251985,208.5997238,20.65071156,0.568459072,4,23.17342695,-1.636912329,0.323977489,0.100832804
3.4,1.831813078,212.7414768,18.5812187,0.435352045,4.25,18.03665656,-1.334350298,0.28898468,0.08447939
3.6,1.918728721,213.5749854,16.45409289,0.165608138,4.5,11.08126963,-0.765736055,0.227784856,0.058803899
3.8,2.000009523,211.1895339,14.72998202,0.152534456,,,,,
4,2.078191391,206.1356076,13.65944377,0.395269471,,,,,
4.2,2.154812283,199.623136,13.01556942,0.57124671,,,,,
4.4,2.230564701,192.5066161,12.61670599,0.729868944,,,,,
4.6,2.30612544,185.0443248,12.42894906,0.890811033,,,,,
4.4,2.232623817,191.7362526,12.7978733,0.778858561,,,,,
4.2,2.158054519,198.2974457,13.25281587,0.64406752,,,,,
4,2.082278015,204.3976883,13.92084935,0.482410637,,,,,
3.8,2.004576266,209.3479934,15.00729864,0.252551381,,,,,
3.6,1.92334919,211.9430203,16.76919415,0.063187938,,,,,
3.4,1.835878982,211.6696709,18.93647887,0.347527174,,,,,
3.2,1.73859441,208.6997965,20.9841801,0.51894119,,,,,
3,1.636215038,206.9360725,22.30760833,0.602007824,,,,,
2.8,1.531030687,206.9705367,23.11705081,0.68757793,,,,,
2.6,1.424257173,207.9704384,23.77198974,0.755047818,,,,,
2.4,1.316145929,209.2890116,24.39040399,0.795855682,,,,,
2.2,1.206979146,211.0841181,24.93122752,0.805727324,,,,,
2,1.097491037,213.5975728,25.42945332,0.800938452,,,,,
1.8,0.987925967,216.7901792,25.97454045,0.796572056,,,,,
1.6,0.878356177,220.6138667,26.60483851,0.797414725,,,,,
1.4,0.768800225,225.2752667,27.34781849,0.808479248,,,,,
1.2,0.65925811,231.2096775,28.26839593,0.828928009,,,,,
1,0.549710261,239.4501216,29.53196602,0.860735581,,,,,
0.8,0.44015532,251.7378462,31.38133174,0.915721869,,,,,
0.6,0.330587146,272.2102458,34.47896034,0.988711003,,,,,
0.4,0.221019439,312.6647617,40.79216137,1.050602546,,,,,
0.2,0.111464959,430.7877637,59.69763417,1.035603818,,,,,


==> Data/B_SIM_9p0K_MINMAX.csv <==
I(kA),B1_min,b3_min,b5_min,b7_min,B1_max,b3_max,b5_max,b7_max,I_delta(kA),delta_b1_min,delta_b3_min,delta_b5_min,delta_b7_min,delta_b1_max,delta_b3_max,delta_b5_max,delta_b7_max
0.2,0.108110664,369.5257499,48.35403727,0.087393893,0.111514705,688.2243949,147.0784195,18.30776172,0.2,-33.00951389,31.98276691,3.420857774,-1.108209229,10.62158346,70.73868547,17.29922993,2.81808599
0.4,0.217409329,274.4395872,36.23877382,0.00413787,0.221076434,449.4467302,85.84586438,8.657672517,0.4,-25.6811036,22.03845824,0.401244727,-0.964679618,1.478185058,51.50284873,9.087561606,1.045462769
0.6,0.326717528,242.5650532,31.61125614,0.04699627,0.330665376,369.1211613,65.23460614,5.404228549,0.6,-20.07382569,18.09701258,-0.574836282,-1.021915042,-0.297191162,42.67898164,6.756380934,1.123727885
0.8,0.436025191,226.7737811,29.14542535,0.020702161,0.440255576,328.7033965,54.88232515,3.772094725,0.8,-16.28404595,15.65441567,-0.966993415,-0.813724737,0.196639054,37.4719085,5.864280627,1.120480106
1,0.545317141,217.6556316,27.65595001,0.005543555,0.549786459,304.4721869,48.70734884,2.803586148,1,-13.45600433,13.889526,-1.048090382,-0.67998215,1.668943468,34.1358675,5.37507125,1.051801338
1.2,0.654594061,212.0755653,26.61593129,0.007841251,0.659277256,288.3783646,44.62051147,2.166266008,1.2,-11.082926,12.15628035,-0.90967396,-0.473225927,2.972890279,31.5541371,5.022133082,0.918183808
1.4,0.763864194,208.3092936,25.82150733,0.02201401,0.768812819,276.8148074,41.70177234,1.716783936,1.4,-8.946134609,10.56861371,-0.766342872,-0.225258857,4.169597214,29.22687615,4.755710893,0.792216749
1.6,0.873135265,205.5953395,25.18323364,0.016710105,0.878367922,267.9822659,39.48776154,1.381214802,1.6,-7.0884843,9.120775462,-0.644385163,-0.167537339,5.398566912,27.05238017,4.510653906,0.680925107
1.8,0.98240158,203.4758919,24.67070931,0.000894197,0.987947112,260.9065607,37.72103082,1.116377871,1.8,-5.217024115,7.910513751,-0.550032228,-0.100322715,6.744325937,24.87109054,4.231366024,0.595318994
2,1.091652886,201.8605607,24.24396475,0.062485197,1.09750491,255.1002309,36.26257479,0.941471878,2,-3.312921972,6.84901875,-0.484020415,-0.03603375,8.293607015,22.47852765,3.898936185,0.521343898
2.2,1.200845775,200.7544594,23.85452034,0.003545223,1.206981884,250.3759907,35.00616192,0.928789298,2.2,-1.164003466,5.883805848,-0.413492065,-0.018515238,9.934672563,20.01423669,3.567512796,0.451709145
2.4,1.309505031,200.3459329,23.41276593,0.048874056,1.316145929,246.6491268,33.82046003,0.904605627,2.4,1.386282694,4.908400557,-0.321662949,-0.063676691,11.70805923,17.59673038,3.273963915,0.370190605
2.6,1.416827163,200.4911141,22.87648281,0.069024364,1.424257173,243.5523652,32.61764468,0.853341667,2.6,4.180990837,3.803307209,-0.236081685,-0.104616589,13.8202865,15.22305657,3.011071343,0.282412848
2.8,1.522745353,200.9517939,22.36715714,0.071421476,1.531030687,242.0096564,31.35021858,0.746970291,2.8,7.118820065,2.502261235,-0.050738028,-0.145860699,16.08283871,12.72823013,2.715548577,0.208926641
3,1.626951343,202.4702625,21.54060734,0.07271824,1.636215038,242.2891608,29.85451731,0.655645408,3,10.45961559,1.236333769,0.112134305,-0.189139579,18.86498363,10.00459677,2.390156602,0.234116977
3.2,1.728358846,205.3774509,20.16978056,0.037232955,1.738627671,243.9558706,27.91778218,0.609228114,3.2,14.53659093,-0.007305754,0.213196753,-0.239254622,22.39999361,7.198528796,2.125987411,0.261865151
3.4,1.824620276,208.5908591,18.12804649,0.050642873,1.83600029,245.5229206,25.40473413,0.559731835,3.4,19.68643286,-0.902872736,0.256401767,-0.187637329,27.68773673,4.768484205,1.957778284,0.362778423
3.6,1.912444301,209.1308724,16.02267106,0.016012755,1.923809307,244.9164235,23.01052651,0.833527688,3.6,20.78012201,-1.214485283,0.23102935,-0.119051146,33.34899964,3.01084827,1.781012461,0.446017104
3.8,1.99597838,206.7790806,14.31624698,0.124571772,2.005606419,240.3405734,21.30051621,1.174695164,3.8,19.21124394,-2.188423544,0.198840461,0.07991177,34.49337802,1.56688641,1.597065363,0.403328453
4,2.076562102,202.0171414,13.25206281,0.368764681,2.084044057,232.5252653,20.30725868,1.478512265,4,16.29429161,-2.57678755,0.183410566,0.068747113,32.27580552,0.491187479,1.375457638,0.344983815
4.2,2.154568427,196.0493555,12.61651404,0.543260044,2.160428182,223.1376762,19.6994673,1.712636598,4.2,12.27570241,-2.42191803,0.160146874,0.056914727,27.15995182,-0.233080137,1.06721289,0.273390198
4.4,2.230464698,189.6069038,12.20343148,0.697845302,2.237842778,213.0341621,19.26479775,1.891971651,4.4,7.224690548,-1.748738458,0.126555142,0.038502558,17.98607535,-0.4858508,0.634054364,0.178204448
4.6,2.305653106,183.0013071,11.97707919,0.851400052,2.313116029,202.8947829,18.75298747,1.971701208,4.6,0,0,0,0,0,0,0,0


==> Data/B_SIM_9p0K_homogeneousJ.csv <==
I(kA),B1,b3,b5,b7,I_delta(kA),delta_b1,delta_b3,delta_b5,delta_b7
0.2,0.109132216,235.4549245,29.39171053,0.588805337,0.2,0,0,0,0
0.4,0.218257835,235.4471425,29.38937513,0.588331873,0.4,0,0,0,0
0.6,0.327377584,235.4395635,29.38737497,0.587906165,0.6,0,0,0,0
0.8,0.436492163,235.4322405,29.38569334,0.587526652,0.8,0,0,0,0
1,0.545602257,235.4251775,29.384327,0.587192594,1,0,0,0,0
1.2,0.654708579,235.4183505,29.38329937,0.586907311,1.2,0,0,0,0
1.4,0.763811136,235.4150125,29.38173853,0.586669368,1.4,0,0,0,0
1.6,0.872908086,235.4194353,29.37776748,0.586279893,1.6,0,0,0,0
1.8,0.981992745,235.4348397,29.36926482,0.585638126,1.8,0,0,0,0
2,1.091048099,235.4905908,29.34745813,0.585000168,2,0,0,0,0
2.2,1.200012657,235.7417792,29.26996556,0.585669254,2.2,0,0,0,0
2.4,1.308595853,236.3040812,29.04567191,0.576166967,2.4,0,0,0,0
2.6,1.416089045,236.842506,28.64283333,0.539182639,2.6,0,0,0,0
2.8,1.522286784,237.5083855,28.06466147,0.490274546,2.8,0,0,0,0
3,1.626882729,239.1061495,27.1381227,0.44769222,3,0,0,0,0
3.2,1.728802125,241.8011157,25.61247308,0.361453594,3.2,0,0,0,0
3.4,1.825760398,243.9970415,23.42490603,0.12334376,3.4,0,0,0,0
3.6,1.914253182,241.5551479,21.30739802,0.259989779,3.6,0,0,0,0
3.8,1.997544795,235.639207,19.53331755,0.73113563,3.8,0,0,0,0
4,2.078755605,227.4512774,18.64021942,1.00351879,4,0,0,0,0
4.2,2.157943318,217.9931972,18.05516648,1.261557049,4.2,0,0,0,0
4.4,2.236090763,208.1354225,17.69087027,1.487201117,4.4,0,0,0,0
4.6,2.313469873,198.226651,17.45362061,1.695234344,4.6,0,0,0,0


==> Data/Ic_Fit.csv <==
B(T),T0K,T5K,T10K,T15K,T20K,T25K,T30K,T35K,T40K,T45K,T50K,T55K,T60K,T65K,T70K,T75K,T80K,T85K,Iload(kA),Bload(T),IcX(kA),BcX(T),T(K),IcMeas(kA),IcFit0(kA),IcFit45(kA),IcFit75(kA),lf0,lf45,lf75
0.2,21.67901385,20.69713916,19.1901096,17.45204661,15.60509829,13.73013413,11.88747911,10.12416864,8.477164112,6.974888208,5.637849206,4.47859139,3.496925271,2.540647764,1.73261752,1.074290735,0.568231953,0.218338319,0,0,5.56,2.91,0,6.211330066,6.48,7.16,10.85,0.95547,0.8624636,0.554300731
0.298,21.48874274,19.34478507,17.28983552,15.33581451,13.48801593,11.75017421,10.125266,8.615776274,7.223793695,5.951029658,4.7988052,3.768048036,2.859354172,2.073168997,1.410098438,0.871258298,0.458494044,0.174475023,0.2,0.10606104,4.64,2.46,5,5.859605443,6.02,6.6,9.9,0.973752884,0.888370674,0.593038144
0.396,18.71732637,16.8522641,15.06158023,13.35713481,11.74421577,10.22658032,8.807253845,7.488790193,6.273353791,5.162716647,4.158216752,3.26072777,2.470704216,1.788358097,1.21396,0.748155886,0.392172052,0.14798864,0.4,0.22007416,3.76,2.03,10,5.496191235,5.56,6.04,8.8,0.992539402,0.915115521,0.634483601
0.494,16.81297851,15.13868636,13.52873057,11.9949382,10.5426238,9.175605713,7.897001098,6.709476904,5.615311686,4.616359451,3.713965998,2.908900583,2.201386285,1.591297787,1.078510203,0.663265707,0.346420245,0.129640114,0.6,0.33334936,3.02,1.634,15,5.140514377,5.08,5.48,7.7,1.011924887,0.942762817,0.678827427
0.592,15.39947052,13.86608136,12.38959083,10.98181298,9.648112995,8.392397941,7.217905668,6.127441326,5.123410204,4.207737061,3.381730914,2.645980104,2.0003908,1.444452098,0.977682926,0.600065272,0.312287396,0.115882241,0.8,0.44588664,2.27,1.25,20,4.781743165,4.64,4.92,6.7,1.032052694,0.971404255,0.726274501
0.69,14.2955572,12.87163547,11.49882388,10.18893964,8.947417668,7.778274699,6.684888904,5.670215721,4.73678254,3.886553937,3.12074183,2.439677776,1.842895858,1.329509808,0.898774871,0.55055069,0.28547716,0.105026188,1,0.557686,1.6,0.89,25,4.419635891,4.2,4.4,5.7,1.053139989,1.001175248,0.777046728
0.788,13.40172685,12.06595716,10.77663413,9.545591849,8.378350669,7.279053186,6.251230516,5.297990691,4.421966456,3.625119806,2.908501608,2.272124794,1.715131775,1.236312614,0.834764083,0.510324011,0.263640421,0.096149565,1.2,0.66874744,1.01,0.56,30,4.082406203,3.76,3.92,4.9,1.075517425,1.032282187,0.831387371
0.886,12.65819453,11.39534166,10.17508199,9.00927843,7.903549945,6.862177298,5.888851534,4.98682798,4.158819484,3.406737412,2.731411539,2.132493974,1.608747182,1.158711161,0.78141827,0.476745618,0.245369751,0.074603001,1.4,0.77907096,0.48,0.27,35,3.723768632,3.36,3.48,4.15,1.099690182,1.065046949,0.889569349
0.984,12.02658835,10.82531957,9.663398256,8.552726699,7.499033541,6.50674678,5.579719672,4.72134354,3.934380386,3.220641422,2.580683717,2.013776927,1.518338734,1.092738805,0.73601804,0.448123445,0.229762972,0.05014821,1.6,0.88865656,,,40,3.358477821,3.02,3.08,3.5,1.126431871,1.099979598,0.951912008
1.082,11.48099944,10.33261689,9.220807123,8.157521176,7.148606569,6.198644803,5.311649653,4.491132454,3.739869919,3.059525142,2.450341632,1.911203828,1.440234821,1.035709289,0.696727195,0.423316074,0.216210966,0.032573123,1.8,0.99750424,,,45,3.001170351,2.61,2.68,2.95,1.156928987,1.137897098,1.018816157
1.18,11.0032169,9.900874679,8.832705339,7.810717027,6.840883722,5.927944203,5.076067698,4.288865996,3.569094353,2.918223442,2.336153977,1.821398221,1.37184251,0.98573162,0.662255608,0.401521617,0.20267806,0.020311904,2,1.105614,,,50,2.67871843,2.27,2.28,2.45,1.193003145,1.180117222,1.090838473
1.278,10.58001591,9.518212849,8.488487541,7.502912654,6.56759472,5.687431367,4.866739364,4.109208745,3.417536841,2.792962649,2.235026302,1.741893189,1.311272568,0.941431736,0.631666797,0.382157763,0.165525635,0.012056683,2.2,1.21298584,,,55,2.401151906,1.92,1.92,2.05,1.237452969,1.22877525,1.168850964
1.376,10.20152894,9.175767128,8.180240297,7.227092213,6.322566708,5.471719849,4.679005648,3.948168343,3.281811671,2.680909584,2.144634457,1.670838871,1.257112356,0.901784348,0.604262258,0.364789871,0.134032898,0.006734305,2.4,1.31961976,,,60,2.090722962,1.6,1.6,1.65,1.294580047,1.287341246,1.254384195
1.474,9.860223543,8.866770765,7.901922415,6.97789914,6.101085576,5.276694066,4.509303582,3.802687378,3.159321595,2.579888041,2.063193558,1.606817564,1.208282181,0.866006967,0.579508874,0.349085927,0.107527087,0.003483076,2.6,1.42551576,,,65,1.77503251,1.29,1.32,1.32,1.370998075,1.361464958,1.350367693
1.572,9.550236496,8.585956418,7.648831056,6.751162989,5.899480005,5.099146999,4.35485401,3.670377557,3.048034495,2.488193737,1.989306782,1.548722412,1.16394112,0.833490699,0.556991663,0.334787234,0.085390999,0.00162952,2.8,1.53067384,,,70,1.466938427,1.01,1,1,1.476877647,1.46035583,1.462728927
1.67,9.266926258,8.329154134,7.417242894,6.543581401,5.714841887,4.936536686,4.213451734,3.549341004,2.946333146,2.40446958,1.921863173,1.495675277,1.123423369,0.803753673,0.536382045,0.297170986,0.067060597,0.000665117,3,1.635094,,,75,1.191434562,0.72,0.76,0.76,1.627861251,1.59903708,1.603848327
1.768,9.006563873,8.093013698,7.204166281,6.352500468,5.544833251,4.786818066,4.083320595,3.438046811,2.852911316,2.32761926,1.859966655,1.446969636,1.086194106,0.77640886,0.517415948,0.260707017,0.052022615,0.000223062,3.2,1.73877624,,,80,0.878809889,0.48,0.48,0.48,1.848009322,1.802027428,1.800026801
1.866,8.766114402,7.874808295,7.007166,6.175759428,5.387549738,4.648324073,3.963010983,3.335243697,2.766700192,2.256745905,1.80288552,1.402029939,1.051818187,0.751141316,0.499878336,0.22791367,0.03981216,5.50E-05,3.4,1.84172056,,,,,,,,,,
1.964,8.543079113,7.672292758,6.824236742,6.011578535,5.241422045,4.51967979,3.851325841,3.239896926,2.686815158,2.191107619,1.750015743,1.360382113,1.019937483,0.727691762,0.483592051,0.19850657,0.030010321,7.82E-06,3.6,1.94392696,,,,,,,,,,
2.062,8.335379437,7.483599333,6.653710066,5.858476612,5.105143443,4.399739326,3.747266242,3.151141871,2.612516561,2.130084626,1.700853824,1.321631756,0.990254214,0.70584451,0.468409608,0.172216425,0.022241769,3.05E-07,3.8,2.04539544,,,,,,,,,,
2.16,8.141270218,7.307159751,6.494184849,5.715209415,4.977615603,4.28753863,3.649990695,3.068249279,2.543180323,2.073154594,1.654976376,1.285447786,0.962518462,0.685418453,0.454207072,0.148788614,0.016172365,1.48E-12,4,2.146126,,,,,,,,,,
2.258,7.959273902,7.141646114,6.34447452,5.580722878,4.857907495,4.182259687,3.558784263,2.990598877,2.478275561,2.019873819,1.612024544,1.25154998,0.936518711,0.666260222,0.437502837,0.127982777,0.011506765,0,4.2,2.24611864,,,,,,,,,,
2.356,7.788129936,6.98592545,6.203566499,5.454117161,4.745223793,4.083202995,3.473034815,2.917659063,2.417347343,1.969862682,1.571691969,1.219699379,0.912074564,0.648238935,0.401046539,0.109572401,0.00798602,0,4.4,2.34537336,,,,,,,,,,
2.454,7.626755404,6.839024344,6.070590631,5.334618689,4.638880288,3.989766145,3.392214528,2.848971071,2.360003207,1.922794271,1.533715366,1.189690807,0.889031087,0.631242116,0.367062052,0.093344414,0.005385187,0,4.6,2.44389016,,,,,,,,,,
2.552,7.474214042,6.700101114,5.944794355,5.221558139,4.538284544,3.901426964,3.31586534,2.784136492,2.305902527,1.878385382,1.497867092,1.161346973,0.867254352,0.615172477,0.335421496,0.079098769,0.003510929,0,4.8,2.54166904,,,,,,,,,,
2.65,7.329691627,6.568423702,5.825522963,5.114352954,4.442920525,3.817730122,3.243587362,2.722807338,2.254748019,1.83638933,1.463949203,1.134513786,0.846627907,0.599945371,0.306001476,0.066648036,0.002199123,0,5,2.63871,,,,,,,,,,
2.748,7.192476224,6.443351935,5.712203777,5.012493317,4.352336264,3.738276378,3.175029589,2.664678047,2.206278904,1.796590153,1.431788681,1.109056588,0.827049937,0.585486743,0.278683009,0.055816991,0.001312461,0,5.2,2.73501304,,,,,,,,,,
2.846,7.061942216,6.324323175,5.604333336,4.915530799,4.266133886,3.662713884,3.109882372,2.609479008,2.160265348,1.758797895,1.401233556,1.084857114,0.808430976,0.57173148,0.253351439,0.046442203,0.000738058,0,5.4,2.83057816,,,,,,,,,,
2.944,6.937537272,6.210840617,5.501466955,4.823069109,4.183961469,3.590731087,3.047871273,2.556971262,2.116503911,1.72284475,1.372149738,1.061811004,0.790692034,0.558622058,0.229896358,0.038371625,0.000385055,0,5.6,2.92540536,,,,,,,,,,
3.042,6.81877165,6.102463682,5.40321015,4.73475649,4.105506366,3.522050903,2.988752008,2.506942135,2.074813794,1.688581871,1.344418407,1.039825772,0.773763069,0.546107438,0.208211526,0.031464182,0.000182224,0,5.8,3.01949464,,,,,,,,,,
3.14,6.705209344,5.99880006,5.309211538,4.650279432,4.030489671,3.456425885,2.932306265,2.459201617,2.03503371,1.655876726,1.317933859,1.018819114,0.757581718,0.534142148,0.188194792,0.02558936,7.56E-05,0,6,3.112846,,,,,,,,,,
3.238,6.596460717,5.899499101,5.219156935,4.569357441,3.95866162,3.393634212,2.878338213,2.413579342,1.997019281,1.624610888,1.292601698,0.998717511,0.742092242,0.522685522,0.169748011,0.020626796,2.60E-05,0,6.2,3.20545944,,,,,,,,,,
3.336,6.492176337,5.804246271,5.13276441,4.491738654,3.889797735,3.333476317,2.826671574,2.369922041,1.960640841,1.594678173,1.268337332,0.979455053,0.727244643,0.511701064,0.152776966,0.016465864,6.65E-06,0,6.4,3.29733496,,,,,,,,,,
3.434,6.392041777,5.712758487,5.049780124,4.417196154,3.823695579,3.275772053,2.777147155,2.328091402,1.925781577,1.565983074,1.245064706,0.960972455,0.712993923,0.500571604,0.137191288,0.01300527,1.02E-06,0,6.6,3.38847256,,,,,,,,,,
3.532,6.295773223,5.624780169,4.969974805,4.345524841,3.760172009,3.220358289,2.729620752,2.287962241,1.892335951,1.538439429,1.222715216,0.943216218,0.699299455,0.470912627,0.122904374,0.010152633,4.88E-08,0,6.8,3.47887224,,,,,,,,,,
3.63,6.203113738,5.540079883,4.893140748,4.276538782,3.699060834,3.167086865,2.683961369,2.249420946,1.860208352,1.511969282,1.201226806,0.926137925,0.686124447,0.442676451,0.109833309,0.007824081,5.72E-12,0,7,3.568534,,,,,,,,,,
3.728,6.113830057,5.458447468,4.819089259,4.210068935,3.640210824,3.115822843,2.640049686,2.212364144,1.829311939,1.486501914,1.180543177,0.909693627,0.673435491,0.415811262,0.097898782,0.005943837,0,0,7.2,3.65745784,,,,,,,,,,
3.826,6.027709856,5.379691578,4.747648452,4.145961204,3.583483985,3.066443003,2.597776743,2.176697548,1.799567643,1.461973001,1.160613119,0.893843333,0.661202164,0.390266515,0.087025012,0.004443808,0,0,7.4,3.74564376,,,,,,,,,,
3.924,5.944559377,5.303637552,4.678661355,4.084074756,3.528754087,3.018834543,2.557042807,2.142334958,1.770903301,1.438323898,1.141389937,0.878550553,0.649396696,0.365992927,0.077139661,0.003263172,0,0,7.6,3.83309176,,,,,,,,,,
4.022,5.864201392,5.230125583,4.611984272,4.024280571,3.475905377,2.972893961,2.517756381,2.109197402,1.743252914,1.415501008,1.122830944,0.863781916,0.637993678,0.342942454,0.06817376,0.002347972,0,0,7.8,3.91980184,,,,,,,,,,
4.12,5.786473422,5.159009118,4.547485358,3.966460177,3.424831473,2.928526072,2.479833351,2.077212375,1.716555986,1.393455242,1.104897034,0.849506833,0.626969804,0.32106828,0.060061622,0.001650701,0,0,8,4.005774,,,,,,,,,,
4.218,5.711226189,5.09015347,4.485043377,3.910504548,3.375434387,2.885643157,2.443196229,2.046313184,1.690756957,1.372141541,1.087552299,0.835697204,0.616303657,0.300324797,0.052740769,0.001129892,0,0,8.2,4.09100824,,,,,,,,,,
4.316,5.638322262,5.023434602,4.424546619,3.856313145,3.327623679,2.844164218,2.407773501,2.016438365,1.665804703,1.351518463,1.070763702,0.822327161,0.605975509,0.280667593,0.046151847,0.000749709,0,0,8.4,4.17550456,,,,,,,,,,
4.414,5.56763487,4.958738059,4.365891942,3.803793068,3.281315714,2.804014317,2.373499043,1.987531175,1.641652091,1.331547818,1.054500787,0.809372845,0.595967158,0.262053435,0.040238547,0.000479531,0,0,8.6,4.25926296,,,,,,,,,,
4.512,5.499046858,4.895958029,4.308983943,3.752858316,3.236433,2.765124004,2.34031161,1.959539137,1.618255596,1.312194346,1.038735422,0.796812208,0.586261774,0.244440251,0.034947526,0.000293547,0,0,8.8,4.34228344,,,,,,,,,,
4.61,5.432449761,4.834996516,4.25373421,3.703429126,3.192903612,2.727428796,2.308154386,1.932413645,1.595574951,1.293425436,1.023441579,0.784624838,0.57684377,0.227787116,0.030228324,0.000170341,0,0,9,4.424566,,,,,,,,,,
4.708,5.367742991,4.775762603,4.200060671,3.655431396,3.150660679,2.690868733,2.27697458,1.906109605,1.573572846,1.275210875,1.00859513,0.772791808,0.567698685,0.212054238,0.026033288,9.25E-05,0,0,9.2,4.50611064,,,,,,,,,,
4.806,5.304833107,4.718171807,4.147887011,3.608796166,3.109641924,2.655387967,2.246723066,1.880585124,1.552214657,1.257522625,0.994173677,0.761295536,0.558813082,0.197202938,0.022317487,4.61E-05,0,0,9.4,4.58691736,,,,,,,,,,
4.904,5.24363318,4.662145495,4.09714216,3.563459163,3.069789265,2.620934407,2.217354068,1.85580122,1.5314682,1.240334624,0.98015639,0.750119664,0.550174452,0.183195638,0.019038635,2.05E-05,0,0,9.6,4.66698616,,,,,,,,,,
5.002,5.184062207,4.607610368,4.047759824,3.519360387,3.031048443,2.587459397,2.188824869,1.831721578,1.51130352,1.223622613,0.966523869,0.739248951,0.541771139,0.16999584,0.016157011,7.82E-06,0,0,9.8,4.74631704,,,,,,,,,,
5.1,5.126044605,4.554498004,3.999678081,3.476443749,2.993368706,2.554917425,2.161095559,1.808312318,1.491692695,1.207363978,0.953258023,0.728669176,0.533592259,0.157568118,0.013635376,2.36E-06,0,0,10,4.82491,,,,,,,,,,
5.198,5.069509749,4.502744437,3.952839005,3.434656739,2.956702514,2.523265869,2.134128801,1.785541791,1.472609666,1.191537606,0.940341953,0.71836705,0.52562764,0.145878096,0.011438897,4.88E-07,0,0,,,,,,,,,,,,
5.296,5.014391554,4.452289794,3.907188337,3.393950134,2.921005278,2.492464759,2.107889625,1.763380399,1.454030074,1.17612376,0.927759856,0.708330139,0.517867761,0.134892432,0.009535062,4.81E-08,0,0,,,,,,,,,,,,
5.394,4.96062811,4.403077953,3.86267519,3.354277732,2.886235125,2.462476572,2.082345239,1.741800429,1.435931129,1.16110397,0.915496931,0.698546795,0.510303697,0.124578807,0.007893602,5.60E-10,0,0,,,,,,,,,,,,
5.492,4.908161341,4.355056248,3.819251773,3.315596113,2.852352686,2.433266041,2.057464861,1.7207759,1.418291477,1.146460922,0.903539302,0.689006091,0.502927076,0.114905904,0.006486414,0,0,0,,,,,,,,,,,,
5.59,4.856936706,4.308175192,3.776873152,3.277864419,2.8193209,2.40479998,2.033219565,1.700282432,1.401091087,1.132178371,0.891873944,0.679697765,0.48137619,0.105843395,0.005287474,0,0,0,,,,,,,,,,,,
5.688,4.806902922,4.262388234,3.73549703,3.241044166,2.787104844,2.377047133,2.009582139,1.68029712,1.384311149,1.118241057,0.880488613,0.670612168,0.46043416,0.097361926,0.004272764,0,0,0,,,,,,,,,,,,
5.786,4.758011717,4.217651536,3.695083547,3.205099057,2.755671575,2.349978028,1.98652696,1.660798423,1.36793398,1.104634629,0.86937179,0.661740218,0.440227414,0.089433097,0.003420185,0,0,0,,,,,,,,,,,,
5.884,4.710217604,4.173923766,3.655595099,3.169994829,2.724989981,2.323564852,1.964029878,1.641766064,1.351942938,1.091345575,0.858512625,0.653073357,0.420736418,0.08202945,0.002709484,0,0,0,,,,,,,,,,,,
5.982,4.663477675,4.131165919,3.61699617,3.135699099,2.695030655,2.297781329,1.942068111,1.623180935,1.336322344,1.07836116,0.847900887,0.644603512,0.401941986,0.075124453,0.002122165,0,0,0,,,,,,,,,,,,
6.08,4.617751416,4.089341144,3.579253188,3.102181237,2.665765774,2.272602617,1.920620145,1.605025014,1.321057411,1.065669371,0.837526921,0.636323061,0.383825278,0.068692481,0.001641419,0,0,0,,,,,,,,,,,,
6.178,4.573000534,4.048414597,3.542334382,3.069412236,2.637168987,2.248005205,1.899665652,1.587281286,1.306134182,1.05325886,0.827381605,0.6282248,0.366367799,0.062708804,0.001252035,0,0,0,,,,,,,,,,,,
6.276,4.529188802,4.008353292,3.506209659,3.037364606,2.609215321,2.223966827,1.879185401,1.569933677,1.29153947,1.041118905,0.81745631,0.620301914,0.349551391,0.057149569,0.000940324,0,0,0,,,,,,,,,,,,
6.374,4.486281917,3.96912598,3.47085049,3.006012271,2.58188108,2.200466375,1.859161191,1.552966981,1.277260803,1.029239357,0.807742871,0.61254795,0.333358235,0.051991784,0.00069404,0,0,0,,,,,,,,,,,,
6.472,4.444247366,3.930703029,3.436229804,2.975330472,2.555143769,2.177483829,1.839575776,1.53636681,1.263286376,1.01761061,0.798233553,0.604956793,0.317770842,0.047213303,0.000502296,0,0,0,,,,,,,,,,,,
6.57,4.40305431,3.893056314,3.402321889,2.945295681,2.528982014,2.155000179,1.820412809,1.52011953,1.249605004,1.006223555,0.78892102,0.597522641,0.302772057,0.04279281,0.000355485,0,0,0,,,,,,,,,,,,
6.668,4.362673472,3.856159122,3.369102308,2.915885524,2.50337549,2.132997367,1.801656778,1.504212217,1.236206085,0.995069555,0.779798312,0.590239988,0.288345049,0.038709803,0.000245203,0,0,0,,,,,,,,,,,,
6.766,4.323077033,3.819986058,3.336547813,2.887078709,2.478304852,2.111458224,1.783292955,1.488632611,1.223079554,0.984140408,0.770858818,0.583103603,0.274473313,0.034944578,0.000164166,0,0,0,,,,,,,,,,,,
6.864,4.284238543,3.784512959,3.304636272,2.858854953,2.453751681,2.090366418,1.765307346,1.473369069,1.210215856,0.973428323,0.762096254,0.576108513,0.261140663,0.031478213,0.000106127,0,0,0,,,,,,,,,,,,
6.962,4.246132831,3.74971682,3.273346599,2.831194924,2.429698424,2.069706397,1.747686647,1.458410526,1.197605909,0.962925892,0.753504644,0.569249983,0.248331233,0.028292554,6.58E-05,0,0,0,,,,,,,,,,,,
7.06,4.208735927,3.715575722,3.24265869,2.804080182,2.406128341,2.04946335,1.730418199,1.443746463,1.185241073,0.952626065,0.745078298,0.562523509,0.236029468,0.025370194,3.88E-05,0,0,0,,,,,,,,,,,,
7.158,4.172024986,3.682068763,3.21255336,2.777493127,2.383025459,2.029623156,1.713489951,1.42936687,1.173113127,0.94252213,0.736811796,0.555924795,0.224220128,0.022694466,2.15E-05,0,0,0,,,,,,,,,,,,
7.256,4.135978224,3.649175999,3.183012296,2.751416948,2.360374526,2.010172348,1.696890422,1.415262215,1.161214239,0.93260769,0.728699971,0.549449748,0.212888278,0.020249418,1.10E-05,0,0,0,,,,,,,,,,,,
7.354,4.100574851,3.616878386,3.154017996,2.725835577,2.338160973,1.991098074,1.680608668,1.401423416,1.149536944,0.922876646,0.720737897,0.54309446,0.202019291,0.018019801,5.06E-06,0,0,0,,,,,,,,,,,,
7.452,4.065795014,3.585157727,3.125553731,2.700733648,2.316370868,1.97238806,1.66463425,1.387841812,1.138074124,0.913323179,0.712920869,0.536855201,0.191598839,0.015991057,2.02E-06,0,0,0,,,,,,,,,,,,
7.55,4.031619742,3.553996624,3.097603493,2.676096457,2.294990887,1.95403058,1.648957205,1.374509141,1.126818983,0.903941732,0.705244393,0.530728407,0.181612895,0.014149294,6.58E-07,0,0,0,,,,,,,,,,,,
7.648,3.998030895,3.523378434,3.070151962,2.651909925,2.27400828,1.936014424,1.633568021,1.361417515,1.115765031,0.894726996,0.697704175,0.524710672,0.172047726,0.01248128,1.54E-07,0,0,0,,,,,,,,,,,,
7.746,3.965011118,3.493287221,3.04318446,2.628160562,2.253410835,1.91832887,1.618457608,1.3485594,1.10490607,0.885673897,0.690296109,0.518798736,0.162889892,0.010974422,1.98E-08,0,0,0,,,,,,,,,,,,
7.844,3.93E+00,3.463707723,3.016686921,2.604835439,2.233186854,1.900963659,1.603617275,1.335927593,1.094236169,0.87677758,0.683016265,0.51298948,0.154126244,0.009616747,5.71E-10,0,0,0,,,,,,,,,,,,
7.942,3.90E+00,3.43E+00,2.990645857,2.581922153,2.213325122,1.883908965,1.58903871,1.323515207,1.083749656,0.868033399,0.675860881,0.507279916,0.145743915,0.008396895,0,0,0,0,,,,,,,,,,,,
8.04,3.869203521,3.41E+00,2.965048325,2.559408804,2.193814886,1.867155378,1.57471396,1.311315652,1.073441101,0.859436905,0.668826352,0.501667183,0.137730325,0.007304096,0,0,0,0,,,,,,,,,,,,
8.138,3.838300686,3.377896198,2.94E+00,2.537283967,2.174645826,1.85069388,1.560635407,1.299322615,1.063305304,0.850983833,0.661909224,0.496148536,0.130073173,0.006328155,0,0,0,0,,,,,,,,,,,,
8.236,3.807890477,3.350223113,2.915134648,2.515536664,2.155808036,1.834515822,1.546795755,1.287530054,1.053337279,0.842670097,0.655106184,0.490721342,0.122760432,0.00545944,0,0,0,0,,,,,,,,,,,,
8.334,3.777959419,3.32299429,2.890795099,2.49E+00,2.137292004,1.81861291,1.533188009,1.275932173,1.043532249,0.834491776,0.648414052,0.485383075,0.115780353,0.004688861,0,0,0,0,,,,,,,,,,,,
8.432,3.748494572,3.296197799,2.866852227,2.473132879,2.119088588,1.802977181,1.519805463,1.264523416,1.033885627,0.826445107,0.641829777,0.480131309,0.109121453,0.004007859,0,0,0,0,,,,,,,,,,,,
8.53,3.719483499,3.26982217,2.843295423,2.452456498,2.10E+00,1.787600993,1.506641682,1.253298452,1.024393015,0.818526477,0.635350427,0.474963714,0.102772519,0.003408386,0,0,0,0,,,,,,,,,,,,
8.628,3.690914244,3.243856368,2.820114478,2.432117818,2.083584798,1.772477002,1.493690491,1.242252165,1.015050186,0.810732417,0.628973186,0.469878049,0.096722601,0.002882894,0,0,0,0,,,,,,,,,,,,
8.726,3.662775306,3.218289775,2.797299562,2.412107798,2.066267846,1.76E+00,1.480945959,1.231379639,1.00585308,0.803059589,0.622695346,0.464872161,0.090961011,0.002424312,0,0,0,0,,,,,,,,,,,,
8.824,3.635055616,3.193112164,2.774841207,2.392417733,2.049230323,1.742957666,1.468402389,1.220676153,0.996797795,0.795504787,0.616514301,0.459943977,0.085477317,0.002026037,0,0,0,0,,,,,,,,,,,,
8.922,3.607744518,3.168313685,2.752730285,2.373039231,2.032464698,1.728549015,1.46E+00,1.210137168,0.987880579,0.788064925,0.610427545,0.452232876,0.080261344,0.001681916,0,0,0,0,,,,,,,,,,,,
9.02,3.580831747,3.143884843,2.730958,2.353964205,2.015963715,1.714365924,1.443896436,1.199758318,0.97909782,0.780737033,0.604432666,0.437643075,0.075303167,0.001386228,0,0,0,0,,,,,,,,,,,,
9.118,3.55430741,3.119816484,2.709515863,2.335184856,1.999720385,1.700402354,1.431923723,1.189535404,0.970446043,0.773518251,0.598527339,0.423432281,0.070593109,0.001133671,0,0,0,0,,,,,,,,,,,,
9.216,3.528161973,3.09609978,2.688395688,2.31669366,1.983727969,1.686652488,1.420131289,1.179464382,0.961921902,0.766405826,0.592709324,0.409593061,0.06612174,0.000919344,0,0,0,0,,,,,,,,,,,,
9.314,3.502386235,3.072726208,2.667589569,2.298483353,1.967979971,1.673110723,1.408514441,1.16954136,0.953522174,0.759397102,0.586976464,0.396118081,0.06187987,0.000738732,0,0,0,0,,,,,,,,,,,,
9.412,3.476971323,3.049687543,2.647089873,2.280546926,1.952470124,1.659771663,1.397068658,1.159762587,0.945243751,0.75248952,0.581326676,0.383000102,0.057858549,0.000587692,0,0,0,0,,,,,,,,,,,,
9.51,3.451908669,3.026975841,2.626889225,2.262877608,1.937192381,1.646630104,1.385789586,1.150124449,0.937083639,0.745680613,0.575757953,0.370231983,0.054049062,0.000462434,0,0,0,0,,,,,,,,,,,,
9.608,3.427190002,3.004583427,2.6069805,2.245468856,1.922140906,1.633681029,1.374673026,1.14062346,0.929038947,0.738967999,0.570268357,0.35780668,0.050442929,0.000359506,0,0,0,0,,,,,,,,,,,,
9.706,3.402807329,2.98250288,2.587356806,2.22831435,1.907310064,1.620919597,1.363714931,1.131256261,0.92110689,0.73234938,0.564856015,0.345717242,0.047031897,0.000275781,0,0,0,0,,,,,,,,,,,,
9.804,3.378752928,2.96072703,2.56801148,2.211407976,1.89269441,1.60834114,1.352911396,1.122019607,0.913284775,0.725822536,0.559519123,0.333956813,0.04380794,0.000208436,0,0,0,0,,,,,,,,,,,,
9.902,3.355019332,2.939248938,2.548938078,2.194743824,1.878288687,1.595941151,1.342258653,1.112910369,0.905570006,0.719385324,0.554255933,0.322518632,0.040763255,0.000154941,0,0,0,0,,,,,,,,,,,,
10,3.331599322,2.91806189,2.530130359,2.178316176,1.864087812,1.583715276,1.331753064,1.103925523,0.897960071,0.713035672,0.549064758,0.311396031,0.03789026,0.000113041,0,0,0,0,,,,,,,,,,,,


==> Data/IronHysteresis.csv <==
Hfirst(A/m),Bfirst(T),Hhyst(A/m),Bup(T),Bdn(T),I (kA),db1,db3,db5,db7
0,0,-2,-1.615228252,-1.615228252,0.25,20.80562774,1.05957768,0.09099317,0.020151293
0.1592,0.8,-1.95,-1.613038598,-1.615165418,0.5,11.65700355,0.589346983,0.050740885,0.011178007
0.2944,1.2,-1.9,-1.610727944,-1.613941415,0.75,8.270987002,0.413689422,0.036532835,0.007931128
0.5013,1.4,-1.85,-1.608306416,-1.612075855,1,6.472509064,0.319096385,0.029451521,0.006255583
0.7958,1.5,-1.8,-1.605755315,-1.609796607,1.25,5.355931477,0.259065593,0.025548051,0.005270352
1.154,1.55,-1.75,-1.60306543,-1.607143717,1.5,4.592243473,0.216726899,0.023295378,0.004646565
1.795,1.6,-1.7,-1.600220424,-1.604491039,1.75,4.031714654,0.185025547,0.021834883,0.004239366
2.862,1.65,-1.65,-1.597208423,-1.601830548,2,3.595128598,0.157783411,0.021101016,0.003887371
4.383,1.7,-1.6,-1.594013692,-1.598908922,2.25,3.24812193,0.15704457,0.019148085,0.004721972
6.044,1.75,-1.55,-1.590617729,-1.595795542,2.5,2.8075046,0.184113244,0.000528839,0.003419301
8.122,1.8,-1.5,-1.587001672,-1.59254405,2.75,1.998291271,0.119992766,0.008172671,0.001462461
10.59,1.85,-1.45,-1.583142168,-1.58907491,3,1.65523585,0.088698463,0.012162709,0.001131993
13.16,1.9,-1.4,-1.579012492,-1.585357092,3.25,1.489148772,0.068602877,0.010002512,0.001029714
21.17,2,-1.35,-1.574585338,-1.581427612,3.5,1.381660777,0.058699959,0.009241613,0.001129179
26.75,2.05,-1.3,-1.569821576,-1.577255653,3.75,1.286003673,0.050427902,0.008323253,0.00108544
33.76,2.1,-1.25,-1.564687399,-1.572672362,4,1.206917869,0.043605369,0.00737809,0.001004609
43.8,2.15,-1.2,-1.559130482,-1.567675324,4.25,1.124866359,0.037658101,0.006601024,0.000928644
66,2.2,-1.15,-1.553098696,-1.562382597,4.5,1.035052478,0.032551603,0.005940828,0.000855755
99.74,2.25,-1.1,-1.546528929,-1.55665752,4.75,0.914433432,0.028366242,0.005412638,0.000793306
120.96,2.28,-1.05,-1.53933948,-1.550431146,,,,,
141.21,2.308,-1,-1.531438928,-1.543668871,,,,,
169.6,2.3447,-0.95,-1.522717611,-1.536234601,,,,,
212.17,2.3996,-0.9,-1.513034866,-1.527990144,,,,,
283.13,2.4905,-0.85,-1.502217748,-1.518929756,,,,,
339.89,2.5627,-0.8,-1.490050354,-1.508831826,,,,,
425.04,2.6706,-0.75,-1.476259825,-1.497505308,,,,,
566.95,2.8498,-0.7,-1.46049085,-1.484758329,,,,,
850.76,3.2074,-0.65,-1.442273583,-1.4702458,,,,,
1702.3,4.2782,-0.6,-1.420976363,-1.453602882,,,,,
2128,4.8134,-0.55,-1.395731579,-1.434299028,,,,,
2837.7,5.7055,-0.5,-1.365311653,-1.411632004,,,,,
3405.1,6.4187,-0.45,-1.327940441,-1.384623011,,,,,
4256.7,7.4888,-0.4,-1.281018962,-1.351870631,,,,,
,,-0.35,-1.220663564,-1.311339333,,,,,
,,-0.3,-1.140948179,-1.260027078,,,,,
,,-0.25,-1.033100948,-1.193268827,,,,,
,,-0.2,-0.884683135,-1.104024845,,,,,
,,-0.15,-0.680286286,-0.981697061,,,,,
,,-0.1,-0.407620247,-0.811400105,,,,,
,,-0.05,-0.075093475,-0.576891912,,,,,
,,0,0.272611872,-0.272612998,,,,,
,,0.05,0.576893144,0.075100832,,,,,
,,0.1,0.811400442,0.407649811,,,,,
,,0.15,0.981696812,0.680237919,,,,,
,,0.2,1.104023964,0.884722891,,,,,
,,0.25,1.193267824,1.033139571,,,,,
,,0.3,1.260027268,1.140944739,,,,,
,,0.35,1.31133943,1.220649799,,,,,
,,0.4,1.351870892,1.281027737,,,,,
,,0.45,1.384622824,1.327943066,,,,,
,,0.5,1.411631649,1.365303415,,,,,
,,0.55,1.434298855,1.395729529,,,,,
,,0.6,1.453602687,1.420979061,,,,,
,,0.65,1.470245569,1.44227705,,,,,
,,0.7,1.484758279,1.46049391,,,,,
,,0.75,1.497505081,1.476261819,,,,,
,,0.8,1.508832532,1.490050237,,,,,
,,0.85,1.518929394,1.502215255,,,,,
,,0.9,1.527989717,1.513032341,,,,,
,,0.95,1.536235801,1.52271828,,,,,
,,1,1.54366805,1.531441187,,,,,
,,1.05,1.550429852,1.539338909,,,,,
,,1.1,1.556656597,1.546527061,,,,,
,,1.15,1.562381054,1.55310039,,,,,
,,1.2,1.56767491,1.55913051,,,,,
,,1.25,1.572676786,1.564686001,,,,,
,,1.3,1.577255352,1.569823298,,,,,
,,1.35,1.581423598,1.574583738,,,,,
,,1.4,1.585354481,1.57901359,,,,,
,,1.45,1.589071203,1.583141633,,,,,
,,1.5,1.59253865,1.587001922,,,,,
,,1.55,1.595794085,1.590617859,,,,,
,,1.6,1.598918187,1.594013699,,,,,
,,1.65,1.601840843,1.597208419,,,,,
,,1.7,1.604496171,1.600220893,,,,,
,,1.75,1.607140401,1.603064611,,,,,
,,1.8,1.60979231,1.605756839,,,,,
,,1.85,1.612074473,1.608306022,,,,,
,,1.9,1.613931593,1.610728944,,,,,
,,1.95,1.615117734,1.613020641,,,,,
,,2,1.615180568,1.615148497,,,,,


==> Data/MeshSensitivity.csv <==
meshDimInv,errTHDabs,errTHDrel,noOfElem
21.5443469,6660.196275,66.60196275,844
46.41588834,1079.180704,10.79180704,1098
100,20.341771,0.20341771,2826
215.443469,1.154837,0.01154837,11132
464.1588834,0.099377,0.00099377,48968
1000,0.003309,0.00003309,213954


==> Data/Staircase.csv <==
t,I,tPre,IPre,tTest,ITest,tmeas,Imeas,tmeas_up,Imeas_up,tmeas_dn,Imeas_dn
-920,0,-920,0,0,0.1,60,0.1,60,0.1,1230,1.75
-720,1,-720,1,120,0.1,210,0.25,210,0.25,1400,1.5
-570,1.75,-570,1.75,150,0.25,380,0.5,380,0.5,1570,1.25
-450,1.75,-450,1.75,270,0.25,550,0.75,550,0.75,1740,1
-300,1,-300,1,320,0.5,720,1,720,1,1910,0.75
-120,0.1,-120,0.1,440,0.5,890,1.25,890,1.25,2080,0.5
0,0.1,0,0.1,490,0.75,1060,1.5,1060,1.5,2250,0.25
120,0.1,,,610,0.75,1230,1.75,1230,1.75,2400,0.1
150,0.25,,,660,1,1400,1.5,,,,
270,0.25,,,780,1,1570,1.25,,,,
320,0.5,,,830,1.25,1740,1,,,,
440,0.5,,,950,1.25,1910,0.75,,,,
490,0.75,,,1000,1.5,2080,0.5,,,,
610,0.75,,,1120,1.5,2250,0.25,,,,
660,1,,,1170,1.75,2400,0.1,,,,
780,1,,,1290,1.75,,,,,,
830,1.25,,,1340,1.5,,,,,,
950,1.25,,,1460,1.5,,,,,,
1000,1.5,,,1510,1.25,,,,,,
1120,1.5,,,1630,1.25,,,,,,
1170,1.75,,,1680,1,,,,,,
1290,1.75,,,1800,1,,,,,,
1340,1.5,,,1850,0.75,,,,,,
1460,1.5,,,1970,0.75,,,,,,
1510,1.25,,,2020,0.5,,,,,,
1630,1.25,,,2140,0.5,,,,,,
1680,1,,,2190,0.25,,,,,,
1800,1,,,2310,0.25,,,,,,
1850,0.75,,,2340,0.1,,,,,,
1970,0.75,,,2460,0.1,,,,,,
2020,0.5,,,,,,,,,,
2140,0.5,,,,,,,,,,
2190,0.25,,,,,,,,,,
2310,0.25,,,,,,,,,,
2340,0.1,,,,,,,,,,
2460,0.1,,,,,,,,,,

